On Parsing as Tagging

There have been many proposals to reduce constituency parsing to tagging in the literature. To better understand what these approaches have in common, we cast several existing proposals into a unifying pipeline consisting of three steps: linearization, learning, and decoding. In particular, we show how to reduce tetratagging, a state-of-the-art constituency tagger, to shift--reduce parsing by performing a right-corner transformation on the grammar and making a specific independence assumption. Furthermore, we empirically evaluate our taxonomy of tagging pipelines with different choices of linearizers, learners, and decoders. Based on the results in English and a set of 8 typologically diverse languages, we conclude that the linearization of the derivation tree and its alignment with the input sequence is the most critical factor in achieving accurate taggers.

==> figures/coverage.csv <==
tetra-x,tetra-y,bu-sr-x,bu-sr-y,td-sr-x,td-sr-y
1,0.0004139072847682119,1,0.0004139072847682119,1,0.0004139072847682119
1,0.0008278145695364238,2,0.0008278145695364238,2,0.0008278145695364238
1,0.0012417218543046358,2,0.0012417218543046358,2,0.0012417218543046358
1,0.0016556291390728477,2,0.0016556291390728477,2,0.0016556291390728477
1,0.0020695364238410598,2,0.0020695364238410598,2,0.0020695364238410598
1,0.0024834437086092716,2,0.0024834437086092716,2,0.0024834437086092716
1,0.0028973509933774835,2,0.0028973509933774835,2,0.0028973509933774835
1,0.0033112582781456954,2,0.0033112582781456954,2,0.0033112582781456954
1,0.0037251655629139072,2,0.0037251655629139072,2,0.0037251655629139072
1,0.0041390728476821195,2,0.0041390728476821195,2,0.0041390728476821195
1,0.004552980132450331,2,0.004552980132450331,2,0.004552980132450331
1,0.004966887417218543,2,0.004966887417218543,2,0.004966887417218543
1,0.005380794701986755,3,0.005380794701986755,2,0.005380794701986755
1,0.005794701986754967,3,0.005794701986754967,2,0.005794701986754967
1,0.006208609271523178,3,0.006208609271523178,2,0.006208609271523178
1,0.006622516556291391,3,0.006622516556291391,2,0.006622516556291391
1,0.007036423841059603,3,0.007036423841059603,2,0.007036423841059603
1,0.0074503311258278145,3,0.0074503311258278145,2,0.0074503311258278145
1,0.007864238410596027,3,0.007864238410596027,2,0.007864238410596027
1,0.008278145695364239,3,0.008278145695364239,2,0.008278145695364239
1,0.00869205298013245,3,0.00869205298013245,2,0.00869205298013245
1,0.009105960264900662,3,0.009105960264900662,2,0.009105960264900662
1,0.009519867549668874,3,0.009519867549668874,2,0.009519867549668874
1,0.009933774834437087,3,0.009933774834437087,2,0.009933774834437087
1,0.010347682119205299,3,0.010347682119205299,2,0.010347682119205299
1,0.01076158940397351,3,0.01076158940397351,2,0.01076158940397351
1,0.011175496688741722,3,0.011175496688741722,2,0.011175496688741722
1,0.011589403973509934,3,0.011589403973509934,2,0.011589403973509934
1,0.012003311258278146,3,0.012003311258278146,2,0.012003311258278146
1,0.012417218543046357,3,0.012417218543046357,2,0.012417218543046357
1,0.01283112582781457,3,0.01283112582781457,2,0.01283112582781457
1,0.013245033112582781,3,0.013245033112582781,2,0.013245033112582781
1,0.013658940397350994,3,0.013658940397350994,2,0.013658940397350994
1,0.014072847682119206,3,0.014072847682119206,2,0.014072847682119206
1,0.014486754966887417,3,0.014486754966887417,2,0.014486754966887417
1,0.014900662251655629,3,0.014900662251655629,2,0.014900662251655629
1,0.015314569536423841,3,0.015314569536423841,2,0.015314569536423841
1,0.015728476821192054,3,0.015728476821192054,2,0.015728476821192054
1,0.016142384105960264,3,0.016142384105960264,2,0.016142384105960264
1,0.016556291390728478,3,0.016556291390728478,2,0.016556291390728478
1,0.01697019867549669,3,0.01697019867549669,2,0.01697019867549669
1,0.0173841059602649,3,0.0173841059602649,2,0.0173841059602649
1,0.017798013245033113,3,0.017798013245033113,2,0.017798013245033113
1,0.018211920529801324,3,0.018211920529801324,2,0.018211920529801324
1,0.018625827814569538,3,0.018625827814569538,2,0.018625827814569538
1,0.01903973509933775,3,0.01903973509933775,2,0.01903973509933775
1,0.01945364238410596,3,0.01945364238410596,2,0.01945364238410596
1,0.019867549668874173,3,0.019867549668874173,2,0.019867549668874173
1,0.020281456953642384,3,0.020281456953642384,2,0.020281456953642384
1,0.020695364238410598,3,0.020695364238410598,2,0.020695364238410598
1,0.021109271523178808,3,0.021109271523178808,2,0.021109271523178808
1,0.02152317880794702,3,0.02152317880794702,2,0.02152317880794702
1,0.021937086092715233,3,0.021937086092715233,2,0.021937086092715233
1,0.022350993377483443,3,0.022350993377483443,2,0.022350993377483443
1,0.022764900662251654,3,0.022764900662251654,2,0.022764900662251654
1,0.023178807947019868,4,0.023178807947019868,2,0.023178807947019868
1,0.02359271523178808,4,0.02359271523178808,2,0.02359271523178808
1,0.024006622516556293,4,0.024006622516556293,2,0.024006622516556293
1,0.024420529801324503,4,0.024420529801324503,2,0.024420529801324503
1,0.024834437086092714,4,0.024834437086092714,2,0.024834437086092714
1,0.025248344370860928,4,0.025248344370860928,2,0.025248344370860928
1,0.02566225165562914,4,0.02566225165562914,2,0.02566225165562914
1,0.026076158940397352,4,0.026076158940397352,2,0.026076158940397352
1,0.026490066225165563,4,0.026490066225165563,2,0.026490066225165563
1,0.026903973509933773,4,0.026903973509933773,2,0.026903973509933773
1,0.027317880794701987,4,0.027317880794701987,2,0.027317880794701987
1,0.027731788079470198,4,0.027731788079470198,2,0.027731788079470198
1,0.028145695364238412,4,0.028145695364238412,2,0.028145695364238412
2,0.028559602649006623,4,0.028559602649006623,3,0.028559602649006623
2,0.028973509933774833,4,0.028973509933774833,3,0.028973509933774833
2,0.029387417218543047,4,0.029387417218543047,3,0.029387417218543047
2,0.029801324503311258,4,0.029801324503311258,3,0.029801324503311258
2,0.030215231788079472,4,0.030215231788079472,3,0.030215231788079472
2,0.030629139072847682,4,0.030629139072847682,3,0.030629139072847682
2,0.031043046357615893,4,0.031043046357615893,3,0.031043046357615893
2,0.03145695364238411,4,0.03145695364238411,3,0.03145695364238411
2,0.03187086092715232,4,0.03187086092715232,3,0.03187086092715232
2,0.03228476821192053,4,0.03228476821192053,3,0.03228476821192053
2,0.03269867549668874,4,0.03269867549668874,3,0.03269867549668874
2,0.033112582781456956,4,0.033112582781456956,3,0.033112582781456956
2,0.03352649006622516,4,0.03352649006622516,3,0.03352649006622516
2,0.03394039735099338,4,0.03394039735099338,3,0.03394039735099338
2,0.03435430463576159,4,0.03435430463576159,3,0.03435430463576159
2,0.0347682119205298,4,0.0347682119205298,3,0.0347682119205298
2,0.03518211920529801,4,0.03518211920529801,3,0.03518211920529801
2,0.03559602649006623,4,0.03559602649006623,3,0.03559602649006623
2,0.036009933774834434,4,0.036009933774834434,3,0.036009933774834434
2,0.03642384105960265,4,0.03642384105960265,3,0.03642384105960265
2,0.03683774834437086,4,0.03683774834437086,3,0.03683774834437086
2,0.037251655629139076,4,0.037251655629139076,3,0.037251655629139076
2,0.03766556291390728,4,0.03766556291390728,3,0.03766556291390728
2,0.0380794701986755,4,0.0380794701986755,3,0.0380794701986755
2,0.03849337748344371,4,0.03849337748344371,3,0.03849337748344371
2,0.03890728476821192,4,0.03890728476821192,3,0.03890728476821192
2,0.03932119205298013,4,0.03932119205298013,3,0.03932119205298013
2,0.039735099337748346,4,0.039735099337748346,3,0.039735099337748346
2,0.04014900662251655,4,0.04014900662251655,3,0.04014900662251655
2,0.04056291390728477,4,0.04056291390728477,3,0.04056291390728477
2,0.04097682119205298,4,0.04097682119205298,3,0.04097682119205298
2,0.041390728476821195,4,0.041390728476821195,3,0.041390728476821195
2,0.0418046357615894,4,0.0418046357615894,3,0.0418046357615894
2,0.042218543046357616,4,0.042218543046357616,3,0.042218543046357616
2,0.04263245033112583,4,0.04263245033112583,3,0.04263245033112583
2,0.04304635761589404,4,0.04304635761589404,3,0.04304635761589404
2,0.04346026490066225,4,0.04346026490066225,3,0.04346026490066225
2,0.043874172185430466,4,0.043874172185430466,3,0.043874172185430466
2,0.04428807947019867,4,0.04428807947019867,3,0.04428807947019867
2,0.04470198675496689,4,0.04470198675496689,3,0.04470198675496689
2,0.0451158940397351,4,0.0451158940397351,3,0.0451158940397351
2,0.04552980132450331,4,0.04552980132450331,3,0.04552980132450331
2,0.04594370860927152,4,0.04594370860927152,3,0.04594370860927152
2,0.046357615894039736,4,0.046357615894039736,3,0.046357615894039736
2,0.04677152317880795,4,0.04677152317880795,3,0.04677152317880795
2,0.04718543046357616,5,0.04718543046357616,3,0.04718543046357616
2,0.04759933774834437,5,0.04759933774834437,3,0.04759933774834437
2,0.048013245033112585,5,0.048013245033112585,3,0.048013245033112585
2,0.04842715231788079,5,0.04842715231788079,3,0.04842715231788079
2,0.048841059602649006,5,0.048841059602649006,3,0.048841059602649006
2,0.04925496688741722,5,0.04925496688741722,3,0.04925496688741722
2,0.04966887417218543,5,0.04966887417218543,3,0.04966887417218543
2,0.05008278145695364,5,0.05008278145695364,3,0.05008278145695364
2,0.050496688741721855,5,0.050496688741721855,3,0.050496688741721855
2,0.05091059602649007,5,0.05091059602649007,3,0.05091059602649007
2,0.05132450331125828,5,0.05132450331125828,3,0.05132450331125828
2,0.05173841059602649,5,0.05173841059602649,3,0.05173841059602649
2,0.052152317880794705,5,0.052152317880794705,3,0.052152317880794705
2,0.05256622516556291,5,0.05256622516556291,3,0.05256622516556291
2,0.052980132450331126,5,0.052980132450331126,3,0.052980132450331126
2,0.05339403973509934,5,0.05339403973509934,3,0.05339403973509934
2,0.05380794701986755,5,0.05380794701986755,3,0.05380794701986755
2,0.05422185430463576,5,0.05422185430463576,3,0.05422185430463576
2,0.054635761589403975,5,0.054635761589403975,3,0.054635761589403975
2,0.05504966887417218,5,0.05504966887417218,3,0.05504966887417218
2,0.055463576158940396,5,0.055463576158940396,3,0.055463576158940396
2,0.05587748344370861,5,0.05587748344370861,3,0.05587748344370861
2,0.056291390728476824,5,0.056291390728476824,3,0.056291390728476824
2,0.05670529801324503,5,0.05670529801324503,3,0.05670529801324503
2,0.057119205298013245,5,0.057119205298013245,3,0.057119205298013245
2,0.05753311258278146,5,0.05753311258278146,3,0.05753311258278146
2,0.057947019867549666,5,0.057947019867549666,3,0.057947019867549666
2,0.05836092715231788,5,0.05836092715231788,3,0.05836092715231788
2,0.058774834437086095,5,0.058774834437086095,3,0.058774834437086095
2,0.0591887417218543,5,0.0591887417218543,3,0.0591887417218543
2,0.059602649006622516,5,0.059602649006622516,3,0.059602649006622516
2,0.06001655629139073,5,0.06001655629139073,3,0.06001655629139073
2,0.060430463576158944,5,0.060430463576158944,3,0.060430463576158944
2,0.06084437086092715,5,0.06084437086092715,3,0.06084437086092715
2,0.061258278145695365,5,0.061258278145695365,3,0.061258278145695365
2,0.06167218543046358,5,0.06167218543046358,3,0.06167218543046358
2,0.062086092715231786,5,0.062086092715231786,3,0.062086092715231786
2,0.0625,5,0.0625,3,0.0625
2,0.06291390728476821,5,0.06291390728476821,3,0.06291390728476821
2,0.06332781456953643,5,0.06332781456953643,3,0.06332781456953643
2,0.06374172185430464,5,0.06374172185430464,3,0.06374172185430464
2,0.06415562913907284,5,0.06415562913907284,3,0.06415562913907284
2,0.06456953642384106,5,0.06456953642384106,3,0.06456953642384106
2,0.06498344370860927,5,0.06498344370860927,3,0.06498344370860927
2,0.06539735099337748,5,0.06539735099337748,3,0.06539735099337748
2,0.0658112582781457,5,0.0658112582781457,3,0.0658112582781457
2,0.06622516556291391,5,0.06622516556291391,3,0.06622516556291391
2,0.06663907284768211,5,0.06663907284768211,3,0.06663907284768211
2,0.06705298013245033,5,0.06705298013245033,3,0.06705298013245033
2,0.06746688741721854,5,0.06746688741721854,3,0.06746688741721854
2,0.06788079470198675,5,0.06788079470198675,3,0.06788079470198675
2,0.06829470198675497,5,0.06829470198675497,3,0.06829470198675497
2,0.06870860927152318,5,0.06870860927152318,3,0.06870860927152318
2,0.0691225165562914,5,0.0691225165562914,3,0.0691225165562914
2,0.0695364238410596,5,0.0695364238410596,3,0.0695364238410596
2,0.06995033112582781,5,0.06995033112582781,3,0.06995033112582781
2,0.07036423841059603,5,0.07036423841059603,3,0.07036423841059603
2,0.07077814569536424,5,0.07077814569536424,3,0.07077814569536424
2,0.07119205298013245,5,0.07119205298013245,3,0.07119205298013245
2,0.07160596026490067,5,0.07160596026490067,3,0.07160596026490067
2,0.07201986754966887,5,0.07201986754966887,3,0.07201986754966887
2,0.07243377483443708,5,0.07243377483443708,3,0.07243377483443708
2,0.0728476821192053,5,0.0728476821192053,3,0.0728476821192053
2,0.07326158940397351,5,0.07326158940397351,3,0.07326158940397351
2,0.07367549668874172,6,0.07367549668874172,3,0.07367549668874172
2,0.07408940397350994,6,0.07408940397350994,3,0.07408940397350994
2,0.07450331125827815,6,0.07450331125827815,3,0.07450331125827815
2,0.07491721854304635,6,0.07491721854304635,3,0.07491721854304635
2,0.07533112582781457,6,0.07533112582781457,3,0.07533112582781457
2,0.07574503311258278,6,0.07574503311258278,3,0.07574503311258278
2,0.076158940397351,6,0.076158940397351,3,0.076158940397351
2,0.07657284768211921,6,0.07657284768211921,3,0.07657284768211921
2,0.07698675496688742,6,0.07698675496688742,3,0.07698675496688742
2,0.07740066225165564,6,0.07740066225165564,3,0.07740066225165564
2,0.07781456953642384,6,0.07781456953642384,3,0.07781456953642384
2,0.07822847682119205,6,0.07822847682119205,3,0.07822847682119205
2,0.07864238410596026,6,0.07864238410596026,3,0.07864238410596026
2,0.07905629139072848,6,0.07905629139072848,3,0.07905629139072848
2,0.07947019867549669,6,0.07947019867549669,3,0.07947019867549669
2,0.0798841059602649,6,0.0798841059602649,3,0.0798841059602649
2,0.0802980132450331,6,0.0802980132450331,3,0.0802980132450331
2,0.08071192052980132,6,0.08071192052980132,3,0.08071192052980132
2,0.08112582781456953,6,0.08112582781456953,3,0.08112582781456953
2,0.08153973509933775,6,0.08153973509933775,3,0.08153973509933775
2,0.08195364238410596,6,0.08195364238410596,3,0.08195364238410596
2,0.08236754966887418,6,0.08236754966887418,3,0.08236754966887418
2,0.08278145695364239,6,0.08278145695364239,3,0.08278145695364239
2,0.08319536423841059,6,0.08319536423841059,3,0.08319536423841059
2,0.0836092715231788,6,0.0836092715231788,3,0.0836092715231788
2,0.08402317880794702,6,0.08402317880794702,3,0.08402317880794702
2,0.08443708609271523,6,0.08443708609271523,3,0.08443708609271523
2,0.08485099337748345,6,0.08485099337748345,3,0.08485099337748345
2,0.08526490066225166,6,0.08526490066225166,3,0.08526490066225166
2,0.08567880794701986,6,0.08567880794701986,3,0.08567880794701986
2,0.08609271523178808,6,0.08609271523178808,3,0.08609271523178808
2,0.08650662251655629,6,0.08650662251655629,3,0.08650662251655629
2,0.0869205298013245,6,0.0869205298013245,3,0.0869205298013245
2,0.08733443708609272,6,0.08733443708609272,3,0.08733443708609272
2,0.08774834437086093,6,0.08774834437086093,3,0.08774834437086093
2,0.08816225165562915,6,0.08816225165562915,3,0.08816225165562915
2,0.08857615894039735,6,0.08857615894039735,3,0.08857615894039735
2,0.08899006622516556,6,0.08899006622516556,3,0.08899006622516556
2,0.08940397350993377,6,0.08940397350993377,3,0.08940397350993377
2,0.08981788079470199,6,0.08981788079470199,3,0.08981788079470199
2,0.0902317880794702,6,0.0902317880794702,3,0.0902317880794702
2,0.09064569536423842,6,0.09064569536423842,3,0.09064569536423842
2,0.09105960264900662,6,0.09105960264900662,3,0.09105960264900662
2,0.09147350993377483,6,0.09147350993377483,3,0.09147350993377483
2,0.09188741721854304,6,0.09188741721854304,3,0.09188741721854304
2,0.09230132450331126,6,0.09230132450331126,3,0.09230132450331126
2,0.09271523178807947,6,0.09271523178807947,3,0.09271523178807947
2,0.09312913907284769,6,0.09312913907284769,3,0.09312913907284769
2,0.0935430463576159,6,0.0935430463576159,3,0.0935430463576159
2,0.0939569536423841,6,0.0939569536423841,3,0.0939569536423841
2,0.09437086092715231,6,0.09437086092715231,3,0.09437086092715231
2,0.09478476821192053,6,0.09478476821192053,3,0.09478476821192053
2,0.09519867549668874,6,0.09519867549668874,3,0.09519867549668874
2,0.09561258278145696,6,0.09561258278145696,3,0.09561258278145696
2,0.09602649006622517,6,0.09602649006622517,3,0.09602649006622517
2,0.09644039735099338,6,0.09644039735099338,3,0.09644039735099338
2,0.09685430463576158,6,0.09685430463576158,3,0.09685430463576158
2,0.0972682119205298,6,0.0972682119205298,3,0.0972682119205298
2,0.09768211920529801,6,0.09768211920529801,3,0.09768211920529801
2,0.09809602649006623,6,0.09809602649006623,3,0.09809602649006623
2,0.09850993377483444,6,0.09850993377483444,3,0.09850993377483444
2,0.09892384105960265,6,0.09892384105960265,3,0.09892384105960265
2,0.09933774834437085,6,0.09933774834437085,3,0.09933774834437085
2,0.09975165562913907,6,0.09975165562913907,3,0.09975165562913907
2,0.10016556291390728,6,0.10016556291390728,3,0.10016556291390728
2,0.1005794701986755,6,0.1005794701986755,3,0.1005794701986755
2,0.10099337748344371,6,0.10099337748344371,3,0.10099337748344371
2,0.10140728476821192,6,0.10140728476821192,3,0.10140728476821192
2,0.10182119205298014,6,0.10182119205298014,3,0.10182119205298014
2,0.10223509933774834,6,0.10223509933774834,3,0.10223509933774834
2,0.10264900662251655,6,0.10264900662251655,3,0.10264900662251655
2,0.10306291390728477,6,0.10306291390728477,3,0.10306291390728477
2,0.10347682119205298,6,0.10347682119205298,3,0.10347682119205298
2,0.1038907284768212,6,0.1038907284768212,3,0.1038907284768212
2,0.10430463576158941,6,0.10430463576158941,3,0.10430463576158941
2,0.10471854304635761,6,0.10471854304635761,3,0.10471854304635761
2,0.10513245033112582,6,0.10513245033112582,3,0.10513245033112582
2,0.10554635761589404,6,0.10554635761589404,3,0.10554635761589404
2,0.10596026490066225,6,0.10596026490066225,3,0.10596026490066225
2,0.10637417218543047,6,0.10637417218543047,3,0.10637417218543047
2,0.10678807947019868,6,0.10678807947019868,3,0.10678807947019868
2,0.1072019867549669,6,0.1072019867549669,3,0.1072019867549669
2,0.1076158940397351,6,0.1076158940397351,3,0.1076158940397351
2,0.10802980132450331,6,0.10802980132450331,3,0.10802980132450331
2,0.10844370860927152,6,0.10844370860927152,3,0.10844370860927152
2,0.10885761589403974,6,0.10885761589403974,3,0.10885761589403974
2,0.10927152317880795,6,0.10927152317880795,3,0.10927152317880795
2,0.10968543046357616,6,0.10968543046357616,3,0.10968543046357616
2,0.11009933774834436,6,0.11009933774834436,3,0.11009933774834436
2,0.11051324503311258,6,0.11051324503311258,3,0.11051324503311258
2,0.11092715231788079,6,0.11092715231788079,3,0.11092715231788079
2,0.111341059602649,6,0.111341059602649,3,0.111341059602649
2,0.11175496688741722,6,0.11175496688741722,3,0.11175496688741722
2,0.11216887417218543,6,0.11216887417218543,3,0.11216887417218543
2,0.11258278145695365,6,0.11258278145695365,3,0.11258278145695365
2,0.11299668874172185,6,0.11299668874172185,3,0.11299668874172185
2,0.11341059602649006,6,0.11341059602649006,3,0.11341059602649006
2,0.11382450331125828,6,0.11382450331125828,3,0.11382450331125828
2,0.11423841059602649,6,0.11423841059602649,3,0.11423841059602649
2,0.1146523178807947,7,0.1146523178807947,3,0.1146523178807947
2,0.11506622516556292,7,0.11506622516556292,3,0.11506622516556292
2,0.11548013245033113,7,0.11548013245033113,3,0.11548013245033113
2,0.11589403973509933,7,0.11589403973509933,3,0.11589403973509933
2,0.11630794701986755,7,0.11630794701986755,3,0.11630794701986755
2,0.11672185430463576,7,0.11672185430463576,3,0.11672185430463576
2,0.11713576158940397,7,0.11713576158940397,3,0.11713576158940397
2,0.11754966887417219,7,0.11754966887417219,3,0.11754966887417219
2,0.1179635761589404,7,0.1179635761589404,3,0.1179635761589404
2,0.1183774834437086,7,0.1183774834437086,3,0.1183774834437086
2,0.11879139072847682,7,0.11879139072847682,3,0.11879139072847682
2,0.11920529801324503,7,0.11920529801324503,3,0.11920529801324503
2,0.11961920529801325,7,0.11961920529801325,3,0.11961920529801325
2,0.12003311258278146,7,0.12003311258278146,3,0.12003311258278146
2,0.12044701986754967,7,0.12044701986754967,3,0.12044701986754967
2,0.12086092715231789,7,0.12086092715231789,3,0.12086092715231789
2,0.12127483443708609,7,0.12127483443708609,3,0.12127483443708609
2,0.1216887417218543,7,0.1216887417218543,3,0.1216887417218543
2,0.12210264900662252,7,0.12210264900662252,3,0.12210264900662252
2,0.12251655629139073,7,0.12251655629139073,3,0.12251655629139073
2,0.12293046357615894,7,0.12293046357615894,3,0.12293046357615894
2,0.12334437086092716,7,0.12334437086092716,3,0.12334437086092716
2,0.12375827814569536,7,0.12375827814569536,3,0.12375827814569536
2,0.12417218543046357,7,0.12417218543046357,3,0.12417218543046357
2,0.12458609271523179,7,0.12458609271523179,3,0.12458609271523179
2,0.125,7,0.125,4,0.125
2,0.1254139072847682,7,0.1254139072847682,4,0.1254139072847682
2,0.12582781456953643,7,0.12582781456953643,4,0.12582781456953643
2,0.12624172185430463,7,0.12624172185430463,4,0.12624172185430463
2,0.12665562913907286,7,0.12665562913907286,4,0.12665562913907286
2,0.12706953642384106,7,0.12706953642384106,4,0.12706953642384106
2,0.12748344370860928,7,0.12748344370860928,4,0.12748344370860928
2,0.12789735099337748,7,0.12789735099337748,4,0.12789735099337748
2,0.12831125827814568,7,0.12831125827814568,4,0.12831125827814568
2,0.1287251655629139,7,0.1287251655629139,4,0.1287251655629139
2,0.1291390728476821,7,0.1291390728476821,4,0.1291390728476821
2,0.12955298013245034,7,0.12955298013245034,4,0.12955298013245034
2,0.12996688741721854,7,0.12996688741721854,4,0.12996688741721854
2,0.13038079470198677,7,0.13038079470198677,4,0.13038079470198677
2,0.13079470198675497,7,0.13079470198675497,4,0.13079470198675497
2,0.13120860927152317,7,0.13120860927152317,4,0.13120860927152317
2,0.1316225165562914,7,0.1316225165562914,4,0.1316225165562914
2,0.1320364238410596,7,0.1320364238410596,4,0.1320364238410596
2,0.13245033112582782,7,0.13245033112582782,4,0.13245033112582782
2,0.13286423841059603,7,0.13286423841059603,4,0.13286423841059603
2,0.13327814569536423,7,0.13327814569536423,4,0.13327814569536423
2,0.13369205298013245,7,0.13369205298013245,4,0.13369205298013245
2,0.13410596026490065,7,0.13410596026490065,4,0.13410596026490065
2,0.13451986754966888,7,0.13451986754966888,4,0.13451986754966888
2,0.13493377483443708,7,0.13493377483443708,4,0.13493377483443708
2,0.1353476821192053,7,0.1353476821192053,4,0.1353476821192053
2,0.1357615894039735,7,0.1357615894039735,4,0.1357615894039735
2,0.1361754966887417,7,0.1361754966887417,4,0.1361754966887417
2,0.13658940397350994,7,0.13658940397350994,4,0.13658940397350994
2,0.13700331125827814,7,0.13700331125827814,4,0.13700331125827814
2,0.13741721854304637,7,0.13741721854304637,4,0.13741721854304637
2,0.13783112582781457,7,0.13783112582781457,4,0.13783112582781457
2,0.1382450331125828,7,0.1382450331125828,4,0.1382450331125828
2,0.138658940397351,7,0.138658940397351,4,0.138658940397351
2,0.1390728476821192,7,0.1390728476821192,4,0.1390728476821192
2,0.13948675496688742,7,0.13948675496688742,4,0.13948675496688742
2,0.13990066225165562,7,0.13990066225165562,4,0.13990066225165562
2,0.14031456953642385,7,0.14031456953642385,4,0.14031456953642385
2,0.14072847682119205,7,0.14072847682119205,4,0.14072847682119205
2,0.14114238410596028,7,0.14114238410596028,4,0.14114238410596028
2,0.14155629139072848,7,0.14155629139072848,4,0.14155629139072848
2,0.14197019867549668,7,0.14197019867549668,4,0.14197019867549668
2,0.1423841059602649,7,0.1423841059602649,4,0.1423841059602649
2,0.1427980132450331,7,0.1427980132450331,4,0.1427980132450331
2,0.14321192052980133,7,0.14321192052980133,4,0.14321192052980133
2,0.14362582781456953,7,0.14362582781456953,4,0.14362582781456953
2,0.14403973509933773,7,0.14403973509933773,4,0.14403973509933773
2,0.14445364238410596,7,0.14445364238410596,4,0.14445364238410596
2,0.14486754966887416,7,0.14486754966887416,4,0.14486754966887416
2,0.1452814569536424,7,0.1452814569536424,4,0.1452814569536424
2,0.1456953642384106,7,0.1456953642384106,4,0.1456953642384106
2,0.14610927152317882,7,0.14610927152317882,4,0.14610927152317882
2,0.14652317880794702,7,0.14652317880794702,4,0.14652317880794702
2,0.14693708609271522,7,0.14693708609271522,4,0.14693708609271522
2,0.14735099337748345,7,0.14735099337748345,4,0.14735099337748345
2,0.14776490066225165,7,0.14776490066225165,4,0.14776490066225165
2,0.14817880794701987,7,0.14817880794701987,4,0.14817880794701987
2,0.14859271523178808,7,0.14859271523178808,4,0.14859271523178808
2,0.1490066225165563,7,0.1490066225165563,4,0.1490066225165563
2,0.1494205298013245,7,0.1494205298013245,4,0.1494205298013245
2,0.1498344370860927,7,0.1498344370860927,4,0.1498344370860927
2,0.15024834437086093,7,0.15024834437086093,4,0.15024834437086093
2,0.15066225165562913,7,0.15066225165562913,4,0.15066225165562913
2,0.15107615894039736,7,0.15107615894039736,4,0.15107615894039736
2,0.15149006622516556,7,0.15149006622516556,4,0.15149006622516556
2,0.1519039735099338,7,0.1519039735099338,4,0.1519039735099338
2,0.152317880794702,7,0.152317880794702,4,0.152317880794702
2,0.1527317880794702,7,0.1527317880794702,4,0.1527317880794702
2,0.15314569536423842,7,0.15314569536423842,4,0.15314569536423842
2,0.15355960264900662,7,0.15355960264900662,4,0.15355960264900662
2,0.15397350993377484,7,0.15397350993377484,4,0.15397350993377484
2,0.15438741721854304,7,0.15438741721854304,4,0.15438741721854304
2,0.15480132450331127,7,0.15480132450331127,4,0.15480132450331127
2,0.15521523178807947,7,0.15521523178807947,4,0.15521523178807947
2,0.15562913907284767,7,0.15562913907284767,4,0.15562913907284767
2,0.1560430463576159,7,0.1560430463576159,4,0.1560430463576159
2,0.1564569536423841,7,0.1564569536423841,4,0.1564569536423841
2,0.15687086092715233,7,0.15687086092715233,4,0.15687086092715233
2,0.15728476821192053,7,0.15728476821192053,4,0.15728476821192053
2,0.15769867549668873,7,0.15769867549668873,4,0.15769867549668873
2,0.15811258278145696,7,0.15811258278145696,4,0.15811258278145696
2,0.15852649006622516,7,0.15852649006622516,4,0.15852649006622516
2,0.15894039735099338,7,0.15894039735099338,4,0.15894039735099338
2,0.15935430463576158,7,0.15935430463576158,4,0.15935430463576158
2,0.1597682119205298,7,0.1597682119205298,4,0.1597682119205298
2,0.160182119205298,7,0.160182119205298,4,0.160182119205298
2,0.1605960264900662,7,0.1605960264900662,4,0.1605960264900662
2,0.16100993377483444,7,0.16100993377483444,4,0.16100993377483444
2,0.16142384105960264,7,0.16142384105960264,4,0.16142384105960264
2,0.16183774834437087,7,0.16183774834437087,4,0.16183774834437087
2,0.16225165562913907,7,0.16225165562913907,4,0.16225165562913907
2,0.1626655629139073,7,0.1626655629139073,4,0.1626655629139073
2,0.1630794701986755,7,0.1630794701986755,4,0.1630794701986755
2,0.1634933774834437,7,0.1634933774834437,4,0.1634933774834437
3,0.16390728476821192,7,0.16390728476821192,4,0.16390728476821192
3,0.16432119205298013,7,0.16432119205298013,4,0.16432119205298013
3,0.16473509933774835,7,0.16473509933774835,4,0.16473509933774835
3,0.16514900662251655,7,0.16514900662251655,4,0.16514900662251655
3,0.16556291390728478,7,0.16556291390728478,4,0.16556291390728478
3,0.16597682119205298,7,0.16597682119205298,4,0.16597682119205298
3,0.16639072847682118,7,0.16639072847682118,4,0.16639072847682118
3,0.1668046357615894,7,0.1668046357615894,4,0.1668046357615894
3,0.1672185430463576,7,0.1672185430463576,4,0.1672185430463576
3,0.16763245033112584,7,0.16763245033112584,4,0.16763245033112584
3,0.16804635761589404,8,0.16804635761589404,4,0.16804635761589404
3,0.16846026490066227,8,0.16846026490066227,4,0.16846026490066227
3,0.16887417218543047,8,0.16887417218543047,4,0.16887417218543047
3,0.16928807947019867,8,0.16928807947019867,4,0.16928807947019867
3,0.1697019867549669,8,0.1697019867549669,4,0.1697019867549669
3,0.1701158940397351,8,0.1701158940397351,4,0.1701158940397351
3,0.17052980132450332,8,0.17052980132450332,4,0.17052980132450332
3,0.17094370860927152,8,0.17094370860927152,4,0.17094370860927152
3,0.17135761589403972,8,0.17135761589403972,4,0.17135761589403972
3,0.17177152317880795,8,0.17177152317880795,4,0.17177152317880795
3,0.17218543046357615,8,0.17218543046357615,4,0.17218543046357615
3,0.17259933774834438,8,0.17259933774834438,4,0.17259933774834438
3,0.17301324503311258,8,0.17301324503311258,4,0.17301324503311258
3,0.1734271523178808,8,0.1734271523178808,4,0.1734271523178808
3,0.173841059602649,8,0.173841059602649,4,0.173841059602649
3,0.1742549668874172,8,0.1742549668874172,4,0.1742549668874172
3,0.17466887417218543,8,0.17466887417218543,4,0.17466887417218543
3,0.17508278145695363,8,0.17508278145695363,4,0.17508278145695363
3,0.17549668874172186,8,0.17549668874172186,4,0.17549668874172186
3,0.17591059602649006,8,0.17591059602649006,4,0.17591059602649006
3,0.1763245033112583,8,0.1763245033112583,4,0.1763245033112583
3,0.1767384105960265,8,0.1767384105960265,4,0.1767384105960265
3,0.1771523178807947,8,0.1771523178807947,4,0.1771523178807947
3,0.17756622516556292,8,0.17756622516556292,4,0.17756622516556292
3,0.17798013245033112,8,0.17798013245033112,4,0.17798013245033112
3,0.17839403973509935,8,0.17839403973509935,4,0.17839403973509935
3,0.17880794701986755,8,0.17880794701986755,4,0.17880794701986755
3,0.17922185430463577,8,0.17922185430463577,4,0.17922185430463577
3,0.17963576158940397,8,0.17963576158940397,4,0.17963576158940397
3,0.18004966887417218,8,0.18004966887417218,4,0.18004966887417218
3,0.1804635761589404,8,0.1804635761589404,4,0.1804635761589404
3,0.1808774834437086,8,0.1808774834437086,4,0.1808774834437086
3,0.18129139072847683,8,0.18129139072847683,4,0.18129139072847683
3,0.18170529801324503,8,0.18170529801324503,4,0.18170529801324503
3,0.18211920529801323,8,0.18211920529801323,4,0.18211920529801323
3,0.18253311258278146,8,0.18253311258278146,4,0.18253311258278146
3,0.18294701986754966,8,0.18294701986754966,4,0.18294701986754966
3,0.1833609271523179,8,0.1833609271523179,4,0.1833609271523179
3,0.1837748344370861,8,0.1837748344370861,4,0.1837748344370861
3,0.18418874172185432,8,0.18418874172185432,4,0.18418874172185432
3,0.18460264900662252,8,0.18460264900662252,4,0.18460264900662252
3,0.18501655629139072,8,0.18501655629139072,4,0.18501655629139072
3,0.18543046357615894,8,0.18543046357615894,4,0.18543046357615894
3,0.18584437086092714,8,0.18584437086092714,4,0.18584437086092714
3,0.18625827814569537,8,0.18625827814569537,4,0.18625827814569537
3,0.18667218543046357,8,0.18667218543046357,4,0.18667218543046357
3,0.1870860927152318,8,0.1870860927152318,4,0.1870860927152318
3,0.1875,8,0.1875,4,0.1875
3,0.1879139072847682,8,0.1879139072847682,4,0.1879139072847682
3,0.18832781456953643,8,0.18832781456953643,4,0.18832781456953643
3,0.18874172185430463,8,0.18874172185430463,4,0.18874172185430463
3,0.18915562913907286,8,0.18915562913907286,4,0.18915562913907286
3,0.18956953642384106,8,0.18956953642384106,4,0.18956953642384106
3,0.18998344370860928,8,0.18998344370860928,4,0.18998344370860928
3,0.19039735099337748,8,0.19039735099337748,4,0.19039735099337748
3,0.19081125827814568,8,0.19081125827814568,4,0.19081125827814568
3,0.1912251655629139,8,0.1912251655629139,4,0.1912251655629139
3,0.1916390728476821,8,0.1916390728476821,4,0.1916390728476821
3,0.19205298013245034,8,0.19205298013245034,4,0.19205298013245034
3,0.19246688741721854,8,0.19246688741721854,4,0.19246688741721854
3,0.19288079470198677,8,0.19288079470198677,4,0.19288079470198677
3,0.19329470198675497,8,0.19329470198675497,4,0.19329470198675497
3,0.19370860927152317,8,0.19370860927152317,4,0.19370860927152317
3,0.1941225165562914,8,0.1941225165562914,4,0.1941225165562914
3,0.1945364238410596,8,0.1945364238410596,4,0.1945364238410596
3,0.19495033112582782,8,0.19495033112582782,4,0.19495033112582782
3,0.19536423841059603,8,0.19536423841059603,4,0.19536423841059603
3,0.19577814569536423,8,0.19577814569536423,4,0.19577814569536423
3,0.19619205298013245,8,0.19619205298013245,4,0.19619205298013245
3,0.19660596026490065,8,0.19660596026490065,4,0.19660596026490065
3,0.19701986754966888,8,0.19701986754966888,4,0.19701986754966888
3,0.19743377483443708,8,0.19743377483443708,4,0.19743377483443708
3,0.1978476821192053,8,0.1978476821192053,4,0.1978476821192053
3,0.1982615894039735,8,0.1982615894039735,4,0.1982615894039735
3,0.1986754966887417,8,0.1986754966887417,4,0.1986754966887417
3,0.19908940397350994,8,0.19908940397350994,4,0.19908940397350994
3,0.19950331125827814,8,0.19950331125827814,4,0.19950331125827814
3,0.19991721854304637,8,0.19991721854304637,4,0.19991721854304637
3,0.20033112582781457,8,0.20033112582781457,4,0.20033112582781457
3,0.2007450331125828,8,0.2007450331125828,4,0.2007450331125828
3,0.201158940397351,8,0.201158940397351,4,0.201158940397351
3,0.2015728476821192,8,0.2015728476821192,4,0.2015728476821192
3,0.20198675496688742,8,0.20198675496688742,4,0.20198675496688742
3,0.20240066225165562,8,0.20240066225165562,4,0.20240066225165562
3,0.20281456953642385,8,0.20281456953642385,4,0.20281456953642385
3,0.20322847682119205,8,0.20322847682119205,4,0.20322847682119205
3,0.20364238410596028,8,0.20364238410596028,4,0.20364238410596028
3,0.20405629139072848,8,0.20405629139072848,4,0.20405629139072848
3,0.20447019867549668,8,0.20447019867549668,4,0.20447019867549668
3,0.2048841059602649,8,0.2048841059602649,4,0.2048841059602649
3,0.2052980132450331,8,0.2052980132450331,4,0.2052980132450331
3,0.20571192052980133,8,0.20571192052980133,4,0.20571192052980133
3,0.20612582781456953,8,0.20612582781456953,4,0.20612582781456953
3,0.20653973509933773,8,0.20653973509933773,4,0.20653973509933773
3,0.20695364238410596,8,0.20695364238410596,4,0.20695364238410596
3,0.20736754966887416,8,0.20736754966887416,4,0.20736754966887416
3,0.2077814569536424,8,0.2077814569536424,4,0.2077814569536424
3,0.2081953642384106,8,0.2081953642384106,4,0.2081953642384106
3,0.20860927152317882,8,0.20860927152317882,4,0.20860927152317882
3,0.20902317880794702,8,0.20902317880794702,4,0.20902317880794702
3,0.20943708609271522,8,0.20943708609271522,4,0.20943708609271522
3,0.20985099337748345,8,0.20985099337748345,4,0.20985099337748345
3,0.21026490066225165,8,0.21026490066225165,4,0.21026490066225165
3,0.21067880794701987,8,0.21067880794701987,4,0.21067880794701987
3,0.21109271523178808,8,0.21109271523178808,4,0.21109271523178808
3,0.2115066225165563,8,0.2115066225165563,4,0.2115066225165563
3,0.2119205298013245,8,0.2119205298013245,4,0.2119205298013245
3,0.2123344370860927,8,0.2123344370860927,4,0.2123344370860927
3,0.21274834437086093,8,0.21274834437086093,4,0.21274834437086093
3,0.21316225165562913,8,0.21316225165562913,4,0.21316225165562913
3,0.21357615894039736,8,0.21357615894039736,4,0.21357615894039736
3,0.21399006622516556,8,0.21399006622516556,4,0.21399006622516556
3,0.2144039735099338,8,0.2144039735099338,4,0.2144039735099338
3,0.214817880794702,8,0.214817880794702,4,0.214817880794702
3,0.2152317880794702,8,0.2152317880794702,4,0.2152317880794702
3,0.21564569536423842,8,0.21564569536423842,4,0.21564569536423842
3,0.21605960264900662,8,0.21605960264900662,4,0.21605960264900662
3,0.21647350993377484,8,0.21647350993377484,4,0.21647350993377484
3,0.21688741721854304,8,0.21688741721854304,4,0.21688741721854304
3,0.21730132450331127,8,0.21730132450331127,4,0.21730132450331127
3,0.21771523178807947,8,0.21771523178807947,4,0.21771523178807947
3,0.21812913907284767,8,0.21812913907284767,4,0.21812913907284767
3,0.2185430463576159,8,0.2185430463576159,4,0.2185430463576159
3,0.2189569536423841,8,0.2189569536423841,4,0.2189569536423841
3,0.21937086092715233,8,0.21937086092715233,4,0.21937086092715233
3,0.21978476821192053,8,0.21978476821192053,4,0.21978476821192053
3,0.22019867549668873,8,0.22019867549668873,4,0.22019867549668873
3,0.22061258278145696,8,0.22061258278145696,4,0.22061258278145696
3,0.22102649006622516,8,0.22102649006622516,4,0.22102649006622516
3,0.22144039735099338,8,0.22144039735099338,4,0.22144039735099338
3,0.22185430463576158,8,0.22185430463576158,4,0.22185430463576158
3,0.2222682119205298,8,0.2222682119205298,4,0.2222682119205298
3,0.222682119205298,8,0.222682119205298,4,0.222682119205298
3,0.2230960264900662,8,0.2230960264900662,4,0.2230960264900662
3,0.22350993377483444,8,0.22350993377483444,4,0.22350993377483444
3,0.22392384105960264,8,0.22392384105960264,4,0.22392384105960264
3,0.22433774834437087,8,0.22433774834437087,4,0.22433774834437087
3,0.22475165562913907,8,0.22475165562913907,4,0.22475165562913907
3,0.2251655629139073,8,0.2251655629139073,4,0.2251655629139073
3,0.2255794701986755,8,0.2255794701986755,4,0.2255794701986755
3,0.2259933774834437,8,0.2259933774834437,4,0.2259933774834437
3,0.22640728476821192,8,0.22640728476821192,4,0.22640728476821192
3,0.22682119205298013,8,0.22682119205298013,4,0.22682119205298013
3,0.22723509933774835,8,0.22723509933774835,4,0.22723509933774835
3,0.22764900662251655,8,0.22764900662251655,4,0.22764900662251655
3,0.22806291390728478,8,0.22806291390728478,4,0.22806291390728478
3,0.22847682119205298,8,0.22847682119205298,4,0.22847682119205298
3,0.22889072847682118,8,0.22889072847682118,4,0.22889072847682118
3,0.2293046357615894,8,0.2293046357615894,4,0.2293046357615894
3,0.2297185430463576,8,0.2297185430463576,4,0.2297185430463576
3,0.23013245033112584,8,0.23013245033112584,4,0.23013245033112584
3,0.23054635761589404,8,0.23054635761589404,4,0.23054635761589404
3,0.23096026490066227,8,0.23096026490066227,4,0.23096026490066227
3,0.23137417218543047,8,0.23137417218543047,4,0.23137417218543047
3,0.23178807947019867,8,0.23178807947019867,4,0.23178807947019867
3,0.2322019867549669,8,0.2322019867549669,4,0.2322019867549669
3,0.2326158940397351,8,0.2326158940397351,4,0.2326158940397351
3,0.23302980132450332,8,0.23302980132450332,4,0.23302980132450332
3,0.23344370860927152,8,0.23344370860927152,4,0.23344370860927152
3,0.23385761589403972,8,0.23385761589403972,4,0.23385761589403972
3,0.23427152317880795,8,0.23427152317880795,4,0.23427152317880795
3,0.23468543046357615,8,0.23468543046357615,4,0.23468543046357615
3,0.23509933774834438,9,0.23509933774834438,4,0.23509933774834438
3,0.23551324503311258,9,0.23551324503311258,4,0.23551324503311258
3,0.2359271523178808,9,0.2359271523178808,4,0.2359271523178808
3,0.236341059602649,9,0.236341059602649,4,0.236341059602649
3,0.2367549668874172,9,0.2367549668874172,4,0.2367549668874172
3,0.23716887417218543,9,0.23716887417218543,4,0.23716887417218543
3,0.23758278145695363,9,0.23758278145695363,4,0.23758278145695363
3,0.23799668874172186,9,0.23799668874172186,4,0.23799668874172186
3,0.23841059602649006,9,0.23841059602649006,4,0.23841059602649006
3,0.2388245033112583,9,0.2388245033112583,4,0.2388245033112583
3,0.2392384105960265,9,0.2392384105960265,4,0.2392384105960265
3,0.2396523178807947,9,0.2396523178807947,4,0.2396523178807947
3,0.24006622516556292,9,0.24006622516556292,4,0.24006622516556292
3,0.24048013245033112,9,0.24048013245033112,4,0.24048013245033112
3,0.24089403973509935,9,0.24089403973509935,4,0.24089403973509935
3,0.24130794701986755,9,0.24130794701986755,4,0.24130794701986755
3,0.24172185430463577,9,0.24172185430463577,4,0.24172185430463577
3,0.24213576158940397,9,0.24213576158940397,4,0.24213576158940397
3,0.24254966887417218,9,0.24254966887417218,4,0.24254966887417218
3,0.2429635761589404,9,0.2429635761589404,4,0.2429635761589404
3,0.2433774834437086,9,0.2433774834437086,4,0.2433774834437086
3,0.24379139072847683,9,0.24379139072847683,4,0.24379139072847683
3,0.24420529801324503,9,0.24420529801324503,4,0.24420529801324503
3,0.24461920529801323,9,0.24461920529801323,4,0.24461920529801323
3,0.24503311258278146,9,0.24503311258278146,4,0.24503311258278146
3,0.24544701986754966,9,0.24544701986754966,4,0.24544701986754966
3,0.2458609271523179,9,0.2458609271523179,4,0.2458609271523179
3,0.2462748344370861,9,0.2462748344370861,4,0.2462748344370861
3,0.24668874172185432,9,0.24668874172185432,4,0.24668874172185432
3,0.24710264900662252,9,0.24710264900662252,4,0.24710264900662252
3,0.24751655629139072,9,0.24751655629139072,4,0.24751655629139072
3,0.24793046357615894,9,0.24793046357615894,4,0.24793046357615894
3,0.24834437086092714,9,0.24834437086092714,4,0.24834437086092714
3,0.24875827814569537,9,0.24875827814569537,4,0.24875827814569537
3,0.24917218543046357,9,0.24917218543046357,4,0.24917218543046357
3,0.2495860927152318,9,0.2495860927152318,4,0.2495860927152318
3,0.25,9,0.25,4,0.25
3,0.2504139072847682,9,0.2504139072847682,4,0.2504139072847682
3,0.2508278145695364,9,0.2508278145695364,4,0.2508278145695364
3,0.25124172185430466,9,0.25124172185430466,4,0.25124172185430466
3,0.25165562913907286,9,0.25165562913907286,4,0.25165562913907286
3,0.25206953642384106,9,0.25206953642384106,4,0.25206953642384106
3,0.25248344370860926,9,0.25248344370860926,4,0.25248344370860926
3,0.25289735099337746,9,0.25289735099337746,4,0.25289735099337746
3,0.2533112582781457,9,0.2533112582781457,4,0.2533112582781457
3,0.2537251655629139,9,0.2537251655629139,4,0.2537251655629139
3,0.2541390728476821,9,0.2541390728476821,4,0.2541390728476821
3,0.2545529801324503,9,0.2545529801324503,4,0.2545529801324503
3,0.25496688741721857,9,0.25496688741721857,4,0.25496688741721857
3,0.25538079470198677,9,0.25538079470198677,4,0.25538079470198677
3,0.25579470198675497,9,0.25579470198675497,4,0.25579470198675497
3,0.25620860927152317,9,0.25620860927152317,4,0.25620860927152317
3,0.25662251655629137,9,0.25662251655629137,4,0.25662251655629137
3,0.2570364238410596,9,0.2570364238410596,4,0.2570364238410596
3,0.2574503311258278,9,0.2574503311258278,4,0.2574503311258278
3,0.257864238410596,9,0.257864238410596,4,0.257864238410596
3,0.2582781456953642,9,0.2582781456953642,4,0.2582781456953642
3,0.2586920529801324,9,0.2586920529801324,4,0.2586920529801324
3,0.2591059602649007,9,0.2591059602649007,4,0.2591059602649007
3,0.2595198675496689,9,0.2595198675496689,4,0.2595198675496689
3,0.2599337748344371,9,0.2599337748344371,4,0.2599337748344371
3,0.2603476821192053,9,0.2603476821192053,4,0.2603476821192053
3,0.26076158940397354,9,0.26076158940397354,4,0.26076158940397354
3,0.26117549668874174,9,0.26117549668874174,4,0.26117549668874174
3,0.26158940397350994,9,0.26158940397350994,4,0.26158940397350994
3,0.26200331125827814,9,0.26200331125827814,4,0.26200331125827814
3,0.26241721854304634,9,0.26241721854304634,4,0.26241721854304634
3,0.2628311258278146,9,0.2628311258278146,4,0.2628311258278146
3,0.2632450331125828,9,0.2632450331125828,4,0.2632450331125828
3,0.263658940397351,9,0.263658940397351,4,0.263658940397351
3,0.2640728476821192,9,0.2640728476821192,4,0.2640728476821192
3,0.2644867549668874,9,0.2644867549668874,4,0.2644867549668874
3,0.26490066225165565,9,0.26490066225165565,4,0.26490066225165565
3,0.26531456953642385,9,0.26531456953642385,4,0.26531456953642385
3,0.26572847682119205,9,0.26572847682119205,4,0.26572847682119205
3,0.26614238410596025,9,0.26614238410596025,4,0.26614238410596025
3,0.26655629139072845,9,0.26655629139072845,4,0.26655629139072845
3,0.2669701986754967,9,0.2669701986754967,4,0.2669701986754967
3,0.2673841059602649,9,0.2673841059602649,4,0.2673841059602649
3,0.2677980132450331,9,0.2677980132450331,4,0.2677980132450331
3,0.2682119205298013,9,0.2682119205298013,4,0.2682119205298013
3,0.26862582781456956,9,0.26862582781456956,4,0.26862582781456956
3,0.26903973509933776,9,0.26903973509933776,4,0.26903973509933776
3,0.26945364238410596,9,0.26945364238410596,4,0.26945364238410596
3,0.26986754966887416,9,0.26986754966887416,4,0.26986754966887416
3,0.27028145695364236,9,0.27028145695364236,4,0.27028145695364236
3,0.2706953642384106,9,0.2706953642384106,4,0.2706953642384106
3,0.2711092715231788,9,0.2711092715231788,4,0.2711092715231788
3,0.271523178807947,9,0.271523178807947,4,0.271523178807947
3,0.2719370860927152,9,0.2719370860927152,4,0.2719370860927152
3,0.2723509933774834,9,0.2723509933774834,4,0.2723509933774834
3,0.2727649006622517,9,0.2727649006622517,4,0.2727649006622517
3,0.2731788079470199,9,0.2731788079470199,4,0.2731788079470199
3,0.2735927152317881,9,0.2735927152317881,4,0.2735927152317881
3,0.2740066225165563,9,0.2740066225165563,4,0.2740066225165563
3,0.27442052980132453,9,0.27442052980132453,4,0.27442052980132453
3,0.27483443708609273,9,0.27483443708609273,4,0.27483443708609273
3,0.27524834437086093,9,0.27524834437086093,4,0.27524834437086093
3,0.27566225165562913,9,0.27566225165562913,4,0.27566225165562913
3,0.27607615894039733,9,0.27607615894039733,4,0.27607615894039733
3,0.2764900662251656,9,0.2764900662251656,4,0.2764900662251656
3,0.2769039735099338,9,0.2769039735099338,4,0.2769039735099338
3,0.277317880794702,9,0.277317880794702,4,0.277317880794702
3,0.2777317880794702,9,0.2777317880794702,4,0.2777317880794702
3,0.2781456953642384,9,0.2781456953642384,4,0.2781456953642384
3,0.27855960264900664,9,0.27855960264900664,4,0.27855960264900664
3,0.27897350993377484,9,0.27897350993377484,4,0.27897350993377484
3,0.27938741721854304,9,0.27938741721854304,4,0.27938741721854304
3,0.27980132450331124,9,0.27980132450331124,4,0.27980132450331124
3,0.28021523178807944,9,0.28021523178807944,4,0.28021523178807944
3,0.2806291390728477,9,0.2806291390728477,4,0.2806291390728477
3,0.2810430463576159,9,0.2810430463576159,4,0.2810430463576159
3,0.2814569536423841,9,0.2814569536423841,4,0.2814569536423841
3,0.2818708609271523,9,0.2818708609271523,4,0.2818708609271523
3,0.28228476821192056,9,0.28228476821192056,4,0.28228476821192056
3,0.28269867549668876,9,0.28269867549668876,4,0.28269867549668876
3,0.28311258278145696,9,0.28311258278145696,4,0.28311258278145696
3,0.28352649006622516,9,0.28352649006622516,4,0.28352649006622516
3,0.28394039735099336,9,0.28394039735099336,4,0.28394039735099336
3,0.2843543046357616,9,0.2843543046357616,4,0.2843543046357616
3,0.2847682119205298,9,0.2847682119205298,4,0.2847682119205298
3,0.285182119205298,9,0.285182119205298,4,0.285182119205298
3,0.2855960264900662,9,0.2855960264900662,4,0.2855960264900662
3,0.2860099337748344,9,0.2860099337748344,4,0.2860099337748344
3,0.28642384105960267,9,0.28642384105960267,4,0.28642384105960267
3,0.28683774834437087,9,0.28683774834437087,4,0.28683774834437087
3,0.28725165562913907,9,0.28725165562913907,4,0.28725165562913907
3,0.28766556291390727,9,0.28766556291390727,4,0.28766556291390727
3,0.28807947019867547,9,0.28807947019867547,4,0.28807947019867547
3,0.2884933774834437,9,0.2884933774834437,4,0.2884933774834437
3,0.2889072847682119,9,0.2889072847682119,4,0.2889072847682119
3,0.2893211920529801,9,0.2893211920529801,4,0.2893211920529801
3,0.2897350993377483,9,0.2897350993377483,4,0.2897350993377483
3,0.2901490066225166,9,0.2901490066225166,4,0.2901490066225166
3,0.2905629139072848,9,0.2905629139072848,4,0.2905629139072848
3,0.290976821192053,9,0.290976821192053,4,0.290976821192053
3,0.2913907284768212,9,0.2913907284768212,4,0.2913907284768212
3,0.2918046357615894,9,0.2918046357615894,4,0.2918046357615894
3,0.29221854304635764,9,0.29221854304635764,4,0.29221854304635764
3,0.29263245033112584,9,0.29263245033112584,4,0.29263245033112584
3,0.29304635761589404,9,0.29304635761589404,4,0.29304635761589404
3,0.29346026490066224,9,0.29346026490066224,4,0.29346026490066224
3,0.29387417218543044,9,0.29387417218543044,4,0.29387417218543044
3,0.2942880794701987,9,0.2942880794701987,4,0.2942880794701987
3,0.2947019867549669,9,0.2947019867549669,4,0.2947019867549669
3,0.2951158940397351,9,0.2951158940397351,4,0.2951158940397351
3,0.2955298013245033,9,0.2955298013245033,4,0.2955298013245033
3,0.29594370860927155,9,0.29594370860927155,4,0.29594370860927155
3,0.29635761589403975,9,0.29635761589403975,4,0.29635761589403975
3,0.29677152317880795,9,0.29677152317880795,4,0.29677152317880795
3,0.29718543046357615,9,0.29718543046357615,4,0.29718543046357615
3,0.29759933774834435,9,0.29759933774834435,4,0.29759933774834435
3,0.2980132450331126,9,0.2980132450331126,4,0.2980132450331126
3,0.2984271523178808,9,0.2984271523178808,4,0.2984271523178808
3,0.298841059602649,9,0.298841059602649,4,0.298841059602649
3,0.2992549668874172,9,0.2992549668874172,4,0.2992549668874172
3,0.2996688741721854,9,0.2996688741721854,4,0.2996688741721854
3,0.30008278145695366,9,0.30008278145695366,4,0.30008278145695366
3,0.30049668874172186,9,0.30049668874172186,4,0.30049668874172186
3,0.30091059602649006,9,0.30091059602649006,4,0.30091059602649006
3,0.30132450331125826,9,0.30132450331125826,4,0.30132450331125826
3,0.30173841059602646,9,0.30173841059602646,4,0.30173841059602646
3,0.3021523178807947,9,0.3021523178807947,4,0.3021523178807947
3,0.3025662251655629,9,0.3025662251655629,4,0.3025662251655629
3,0.3029801324503311,9,0.3029801324503311,4,0.3029801324503311
3,0.3033940397350993,9,0.3033940397350993,4,0.3033940397350993
3,0.3038079470198676,9,0.3038079470198676,4,0.3038079470198676
3,0.3042218543046358,9,0.3042218543046358,4,0.3042218543046358
3,0.304635761589404,9,0.304635761589404,4,0.304635761589404
3,0.3050496688741722,9,0.3050496688741722,4,0.3050496688741722
3,0.3054635761589404,9,0.3054635761589404,4,0.3054635761589404
3,0.30587748344370863,9,0.30587748344370863,4,0.30587748344370863
3,0.30629139072847683,9,0.30629139072847683,4,0.30629139072847683
3,0.30670529801324503,9,0.30670529801324503,4,0.30670529801324503
3,0.30711920529801323,9,0.30711920529801323,4,0.30711920529801323
3,0.30753311258278143,9,0.30753311258278143,4,0.30753311258278143
3,0.3079470198675497,9,0.3079470198675497,4,0.3079470198675497
3,0.3083609271523179,9,0.3083609271523179,4,0.3083609271523179
3,0.3087748344370861,9,0.3087748344370861,4,0.3087748344370861
3,0.3091887417218543,9,0.3091887417218543,4,0.3091887417218543
3,0.30960264900662254,9,0.30960264900662254,4,0.30960264900662254
3,0.31001655629139074,10,0.31001655629139074,4,0.31001655629139074
3,0.31043046357615894,10,0.31043046357615894,4,0.31043046357615894
3,0.31084437086092714,10,0.31084437086092714,4,0.31084437086092714
3,0.31125827814569534,10,0.31125827814569534,4,0.31125827814569534
3,0.3116721854304636,10,0.3116721854304636,4,0.3116721854304636
3,0.3120860927152318,10,0.3120860927152318,4,0.3120860927152318
3,0.3125,10,0.3125,4,0.3125
3,0.3129139072847682,10,0.3129139072847682,4,0.3129139072847682
3,0.3133278145695364,10,0.3133278145695364,4,0.3133278145695364
3,0.31374172185430466,10,0.31374172185430466,4,0.31374172185430466
3,0.31415562913907286,10,0.31415562913907286,4,0.31415562913907286
3,0.31456953642384106,10,0.31456953642384106,4,0.31456953642384106
3,0.31498344370860926,10,0.31498344370860926,4,0.31498344370860926
3,0.31539735099337746,10,0.31539735099337746,4,0.31539735099337746
3,0.3158112582781457,10,0.3158112582781457,4,0.3158112582781457
3,0.3162251655629139,10,0.3162251655629139,4,0.3162251655629139
3,0.3166390728476821,10,0.3166390728476821,4,0.3166390728476821
3,0.3170529801324503,10,0.3170529801324503,4,0.3170529801324503
3,0.31746688741721857,10,0.31746688741721857,4,0.31746688741721857
3,0.31788079470198677,10,0.31788079470198677,4,0.31788079470198677
3,0.31829470198675497,10,0.31829470198675497,4,0.31829470198675497
3,0.31870860927152317,10,0.31870860927152317,4,0.31870860927152317
3,0.31912251655629137,10,0.31912251655629137,4,0.31912251655629137
3,0.3195364238410596,10,0.3195364238410596,4,0.3195364238410596
3,0.3199503311258278,10,0.3199503311258278,4,0.3199503311258278
3,0.320364238410596,10,0.320364238410596,4,0.320364238410596
3,0.3207781456953642,10,0.3207781456953642,4,0.3207781456953642
3,0.3211920529801324,10,0.3211920529801324,4,0.3211920529801324
3,0.3216059602649007,10,0.3216059602649007,4,0.3216059602649007
3,0.3220198675496689,10,0.3220198675496689,4,0.3220198675496689
3,0.3224337748344371,10,0.3224337748344371,4,0.3224337748344371
3,0.3228476821192053,10,0.3228476821192053,4,0.3228476821192053
3,0.32326158940397354,10,0.32326158940397354,4,0.32326158940397354
3,0.32367549668874174,10,0.32367549668874174,4,0.32367549668874174
3,0.32408940397350994,10,0.32408940397350994,4,0.32408940397350994
3,0.32450331125827814,10,0.32450331125827814,4,0.32450331125827814
3,0.32491721854304634,10,0.32491721854304634,4,0.32491721854304634
3,0.3253311258278146,10,0.3253311258278146,4,0.3253311258278146
3,0.3257450331125828,10,0.3257450331125828,4,0.3257450331125828
3,0.326158940397351,10,0.326158940397351,4,0.326158940397351
3,0.3265728476821192,10,0.3265728476821192,4,0.3265728476821192
3,0.3269867549668874,10,0.3269867549668874,4,0.3269867549668874
3,0.32740066225165565,10,0.32740066225165565,4,0.32740066225165565
3,0.32781456953642385,10,0.32781456953642385,4,0.32781456953642385
3,0.32822847682119205,10,0.32822847682119205,4,0.32822847682119205
3,0.32864238410596025,10,0.32864238410596025,4,0.32864238410596025
3,0.32905629139072845,10,0.32905629139072845,4,0.32905629139072845
3,0.3294701986754967,10,0.3294701986754967,4,0.3294701986754967
3,0.3298841059602649,10,0.3298841059602649,4,0.3298841059602649
3,0.3302980132450331,10,0.3302980132450331,4,0.3302980132450331
3,0.3307119205298013,10,0.3307119205298013,4,0.3307119205298013
3,0.33112582781456956,10,0.33112582781456956,4,0.33112582781456956
3,0.33153973509933776,10,0.33153973509933776,4,0.33153973509933776
3,0.33195364238410596,10,0.33195364238410596,4,0.33195364238410596
3,0.33236754966887416,10,0.33236754966887416,4,0.33236754966887416
3,0.33278145695364236,10,0.33278145695364236,4,0.33278145695364236
3,0.3331953642384106,10,0.3331953642384106,4,0.3331953642384106
3,0.3336092715231788,10,0.3336092715231788,4,0.3336092715231788
3,0.334023178807947,10,0.334023178807947,4,0.334023178807947
3,0.3344370860927152,10,0.3344370860927152,4,0.3344370860927152
3,0.3348509933774834,10,0.3348509933774834,4,0.3348509933774834
3,0.3352649006622517,10,0.3352649006622517,4,0.3352649006622517
3,0.3356788079470199,10,0.3356788079470199,4,0.3356788079470199
3,0.3360927152317881,10,0.3360927152317881,4,0.3360927152317881
3,0.3365066225165563,10,0.3365066225165563,4,0.3365066225165563
3,0.33692052980132453,10,0.33692052980132453,4,0.33692052980132453
3,0.33733443708609273,10,0.33733443708609273,4,0.33733443708609273
3,0.33774834437086093,10,0.33774834437086093,4,0.33774834437086093
3,0.33816225165562913,10,0.33816225165562913,4,0.33816225165562913
3,0.33857615894039733,10,0.33857615894039733,4,0.33857615894039733
3,0.3389900662251656,10,0.3389900662251656,4,0.3389900662251656
3,0.3394039735099338,10,0.3394039735099338,4,0.3394039735099338
3,0.339817880794702,10,0.339817880794702,4,0.339817880794702
3,0.3402317880794702,10,0.3402317880794702,4,0.3402317880794702
3,0.3406456953642384,10,0.3406456953642384,4,0.3406456953642384
3,0.34105960264900664,10,0.34105960264900664,4,0.34105960264900664
3,0.34147350993377484,10,0.34147350993377484,4,0.34147350993377484
3,0.34188741721854304,10,0.34188741721854304,4,0.34188741721854304
3,0.34230132450331124,10,0.34230132450331124,4,0.34230132450331124
3,0.34271523178807944,10,0.34271523178807944,4,0.34271523178807944
3,0.3431291390728477,10,0.3431291390728477,4,0.3431291390728477
3,0.3435430463576159,10,0.3435430463576159,4,0.3435430463576159
3,0.3439569536423841,10,0.3439569536423841,4,0.3439569536423841
3,0.3443708609271523,10,0.3443708609271523,4,0.3443708609271523
3,0.34478476821192056,10,0.34478476821192056,4,0.34478476821192056
3,0.34519867549668876,10,0.34519867549668876,4,0.34519867549668876
3,0.34561258278145696,10,0.34561258278145696,4,0.34561258278145696
3,0.34602649006622516,10,0.34602649006622516,4,0.34602649006622516
3,0.34644039735099336,10,0.34644039735099336,4,0.34644039735099336
3,0.3468543046357616,10,0.3468543046357616,4,0.3468543046357616
3,0.3472682119205298,10,0.3472682119205298,4,0.3472682119205298
3,0.347682119205298,10,0.347682119205298,4,0.347682119205298
3,0.3480960264900662,10,0.3480960264900662,4,0.3480960264900662
3,0.3485099337748344,10,0.3485099337748344,4,0.3485099337748344
3,0.34892384105960267,10,0.34892384105960267,4,0.34892384105960267
3,0.34933774834437087,10,0.34933774834437087,4,0.34933774834437087
3,0.34975165562913907,10,0.34975165562913907,4,0.34975165562913907
3,0.35016556291390727,10,0.35016556291390727,4,0.35016556291390727
3,0.35057947019867547,10,0.35057947019867547,4,0.35057947019867547
3,0.3509933774834437,10,0.3509933774834437,4,0.3509933774834437
3,0.3514072847682119,10,0.3514072847682119,4,0.3514072847682119
3,0.3518211920529801,10,0.3518211920529801,4,0.3518211920529801
3,0.3522350993377483,10,0.3522350993377483,4,0.3522350993377483
3,0.3526490066225166,10,0.3526490066225166,4,0.3526490066225166
3,0.3530629139072848,10,0.3530629139072848,4,0.3530629139072848
3,0.353476821192053,10,0.353476821192053,4,0.353476821192053
3,0.3538907284768212,10,0.3538907284768212,4,0.3538907284768212
3,0.3543046357615894,10,0.3543046357615894,4,0.3543046357615894
3,0.35471854304635764,10,0.35471854304635764,4,0.35471854304635764
3,0.35513245033112584,10,0.35513245033112584,4,0.35513245033112584
3,0.35554635761589404,10,0.35554635761589404,4,0.35554635761589404
3,0.35596026490066224,10,0.35596026490066224,4,0.35596026490066224
3,0.35637417218543044,10,0.35637417218543044,4,0.35637417218543044
3,0.3567880794701987,10,0.3567880794701987,4,0.3567880794701987
3,0.3572019867549669,10,0.3572019867549669,4,0.3572019867549669
3,0.3576158940397351,10,0.3576158940397351,4,0.3576158940397351
3,0.3580298013245033,10,0.3580298013245033,4,0.3580298013245033
3,0.35844370860927155,10,0.35844370860927155,4,0.35844370860927155
3,0.35885761589403975,10,0.35885761589403975,4,0.35885761589403975
3,0.35927152317880795,10,0.35927152317880795,4,0.35927152317880795
3,0.35968543046357615,10,0.35968543046357615,4,0.35968543046357615
3,0.36009933774834435,10,0.36009933774834435,4,0.36009933774834435
3,0.3605132450331126,10,0.3605132450331126,4,0.3605132450331126
3,0.3609271523178808,10,0.3609271523178808,4,0.3609271523178808
3,0.361341059602649,10,0.361341059602649,4,0.361341059602649
3,0.3617549668874172,10,0.3617549668874172,4,0.3617549668874172
3,0.3621688741721854,10,0.3621688741721854,4,0.3621688741721854
3,0.36258278145695366,10,0.36258278145695366,4,0.36258278145695366
3,0.36299668874172186,10,0.36299668874172186,4,0.36299668874172186
3,0.36341059602649006,10,0.36341059602649006,4,0.36341059602649006
3,0.36382450331125826,10,0.36382450331125826,4,0.36382450331125826
3,0.36423841059602646,10,0.36423841059602646,4,0.36423841059602646
3,0.3646523178807947,10,0.3646523178807947,4,0.3646523178807947
3,0.3650662251655629,10,0.3650662251655629,4,0.3650662251655629
3,0.3654801324503311,10,0.3654801324503311,4,0.3654801324503311
3,0.3658940397350993,10,0.3658940397350993,4,0.3658940397350993
3,0.3663079470198676,10,0.3663079470198676,4,0.3663079470198676
3,0.3667218543046358,10,0.3667218543046358,4,0.3667218543046358
3,0.367135761589404,10,0.367135761589404,4,0.367135761589404
3,0.3675496688741722,10,0.3675496688741722,4,0.3675496688741722
3,0.3679635761589404,10,0.3679635761589404,4,0.3679635761589404
3,0.36837748344370863,10,0.36837748344370863,4,0.36837748344370863
3,0.36879139072847683,10,0.36879139072847683,4,0.36879139072847683
3,0.36920529801324503,10,0.36920529801324503,4,0.36920529801324503
3,0.36961920529801323,10,0.36961920529801323,4,0.36961920529801323
3,0.37003311258278143,10,0.37003311258278143,4,0.37003311258278143
3,0.3704470198675497,10,0.3704470198675497,4,0.3704470198675497
3,0.3708609271523179,10,0.3708609271523179,4,0.3708609271523179
3,0.3712748344370861,10,0.3712748344370861,4,0.3712748344370861
3,0.3716887417218543,10,0.3716887417218543,4,0.3716887417218543
3,0.37210264900662254,10,0.37210264900662254,4,0.37210264900662254
3,0.37251655629139074,10,0.37251655629139074,4,0.37251655629139074
3,0.37293046357615894,10,0.37293046357615894,4,0.37293046357615894
3,0.37334437086092714,10,0.37334437086092714,4,0.37334437086092714
3,0.37375827814569534,10,0.37375827814569534,4,0.37375827814569534
3,0.3741721854304636,10,0.3741721854304636,4,0.3741721854304636
3,0.3745860927152318,10,0.3745860927152318,4,0.3745860927152318
3,0.375,10,0.375,4,0.375
3,0.3754139072847682,10,0.3754139072847682,4,0.3754139072847682
3,0.3758278145695364,10,0.3758278145695364,4,0.3758278145695364
3,0.37624172185430466,10,0.37624172185430466,4,0.37624172185430466
3,0.37665562913907286,10,0.37665562913907286,4,0.37665562913907286
3,0.37706953642384106,10,0.37706953642384106,4,0.37706953642384106
3,0.37748344370860926,10,0.37748344370860926,4,0.37748344370860926
3,0.37789735099337746,10,0.37789735099337746,4,0.37789735099337746
3,0.3783112582781457,10,0.3783112582781457,4,0.3783112582781457
3,0.3787251655629139,10,0.3787251655629139,4,0.3787251655629139
3,0.3791390728476821,10,0.3791390728476821,4,0.3791390728476821
3,0.3795529801324503,10,0.3795529801324503,4,0.3795529801324503
3,0.37996688741721857,10,0.37996688741721857,4,0.37996688741721857
3,0.38038079470198677,10,0.38038079470198677,4,0.38038079470198677
3,0.38079470198675497,10,0.38079470198675497,4,0.38079470198675497
3,0.38120860927152317,10,0.38120860927152317,4,0.38120860927152317
3,0.38162251655629137,10,0.38162251655629137,4,0.38162251655629137
3,0.3820364238410596,10,0.3820364238410596,4,0.3820364238410596
3,0.3824503311258278,10,0.3824503311258278,4,0.3824503311258278
3,0.382864238410596,10,0.382864238410596,4,0.382864238410596
3,0.3832781456953642,10,0.3832781456953642,4,0.3832781456953642
3,0.3836920529801324,10,0.3836920529801324,4,0.3836920529801324
3,0.3841059602649007,10,0.3841059602649007,4,0.3841059602649007
3,0.3845198675496689,10,0.3845198675496689,4,0.3845198675496689
3,0.3849337748344371,10,0.3849337748344371,4,0.3849337748344371
3,0.3853476821192053,10,0.3853476821192053,4,0.3853476821192053
3,0.38576158940397354,10,0.38576158940397354,4,0.38576158940397354
3,0.38617549668874174,10,0.38617549668874174,4,0.38617549668874174
3,0.38658940397350994,10,0.38658940397350994,4,0.38658940397350994
3,0.38700331125827814,10,0.38700331125827814,4,0.38700331125827814
3,0.38741721854304634,10,0.38741721854304634,4,0.38741721854304634
3,0.3878311258278146,10,0.3878311258278146,4,0.3878311258278146
3,0.3882450331125828,10,0.3882450331125828,4,0.3882450331125828
3,0.388658940397351,10,0.388658940397351,4,0.388658940397351
3,0.3890728476821192,10,0.3890728476821192,4,0.3890728476821192
3,0.3894867549668874,10,0.3894867549668874,4,0.3894867549668874
3,0.38990066225165565,10,0.38990066225165565,4,0.38990066225165565
3,0.39031456953642385,10,0.39031456953642385,4,0.39031456953642385
3,0.39072847682119205,10,0.39072847682119205,4,0.39072847682119205
3,0.39114238410596025,10,0.39114238410596025,4,0.39114238410596025
3,0.39155629139072845,10,0.39155629139072845,4,0.39155629139072845
3,0.3919701986754967,10,0.3919701986754967,4,0.3919701986754967
3,0.3923841059602649,10,0.3923841059602649,4,0.3923841059602649
3,0.3927980132450331,10,0.3927980132450331,4,0.3927980132450331
3,0.3932119205298013,10,0.3932119205298013,4,0.3932119205298013
3,0.39362582781456956,10,0.39362582781456956,4,0.39362582781456956
3,0.39403973509933776,10,0.39403973509933776,4,0.39403973509933776
3,0.39445364238410596,10,0.39445364238410596,4,0.39445364238410596
3,0.39486754966887416,10,0.39486754966887416,4,0.39486754966887416
3,0.39528145695364236,10,0.39528145695364236,4,0.39528145695364236
3,0.3956953642384106,10,0.3956953642384106,4,0.3956953642384106
3,0.3961092715231788,11,0.3961092715231788,4,0.3961092715231788
3,0.396523178807947,11,0.396523178807947,4,0.396523178807947
3,0.3969370860927152,11,0.3969370860927152,4,0.3969370860927152
3,0.3973509933774834,11,0.3973509933774834,4,0.3973509933774834
3,0.3977649006622517,11,0.3977649006622517,4,0.3977649006622517
3,0.3981788079470199,11,0.3981788079470199,4,0.3981788079470199
3,0.3985927152317881,11,0.3985927152317881,4,0.3985927152317881
3,0.3990066225165563,11,0.3990066225165563,4,0.3990066225165563
3,0.39942052980132453,11,0.39942052980132453,4,0.39942052980132453
3,0.39983443708609273,11,0.39983443708609273,4,0.39983443708609273
3,0.40024834437086093,11,0.40024834437086093,4,0.40024834437086093
3,0.40066225165562913,11,0.40066225165562913,4,0.40066225165562913
3,0.40107615894039733,11,0.40107615894039733,4,0.40107615894039733
3,0.4014900662251656,11,0.4014900662251656,4,0.4014900662251656
3,0.4019039735099338,11,0.4019039735099338,4,0.4019039735099338
3,0.402317880794702,11,0.402317880794702,4,0.402317880794702
3,0.4027317880794702,11,0.4027317880794702,4,0.4027317880794702
3,0.4031456953642384,11,0.4031456953642384,4,0.4031456953642384
3,0.40355960264900664,11,0.40355960264900664,4,0.40355960264900664
3,0.40397350993377484,11,0.40397350993377484,4,0.40397350993377484
3,0.40438741721854304,11,0.40438741721854304,4,0.40438741721854304
3,0.40480132450331124,11,0.40480132450331124,4,0.40480132450331124
3,0.40521523178807944,11,0.40521523178807944,4,0.40521523178807944
3,0.4056291390728477,11,0.4056291390728477,4,0.4056291390728477
3,0.4060430463576159,11,0.4060430463576159,4,0.4060430463576159
3,0.4064569536423841,11,0.4064569536423841,4,0.4064569536423841
3,0.4068708609271523,11,0.4068708609271523,4,0.4068708609271523
3,0.40728476821192056,11,0.40728476821192056,4,0.40728476821192056
3,0.40769867549668876,11,0.40769867549668876,4,0.40769867549668876
3,0.40811258278145696,11,0.40811258278145696,4,0.40811258278145696
3,0.40852649006622516,11,0.40852649006622516,4,0.40852649006622516
3,0.40894039735099336,11,0.40894039735099336,4,0.40894039735099336
3,0.4093543046357616,11,0.4093543046357616,4,0.4093543046357616
3,0.4097682119205298,11,0.4097682119205298,4,0.4097682119205298
3,0.410182119205298,11,0.410182119205298,4,0.410182119205298
3,0.4105960264900662,11,0.4105960264900662,4,0.4105960264900662
3,0.4110099337748344,11,0.4110099337748344,4,0.4110099337748344
3,0.41142384105960267,11,0.41142384105960267,4,0.41142384105960267
3,0.41183774834437087,11,0.41183774834437087,4,0.41183774834437087
3,0.41225165562913907,11,0.41225165562913907,4,0.41225165562913907
3,0.41266556291390727,11,0.41266556291390727,4,0.41266556291390727
3,0.41307947019867547,11,0.41307947019867547,4,0.41307947019867547
3,0.4134933774834437,11,0.4134933774834437,4,0.4134933774834437
3,0.4139072847682119,11,0.4139072847682119,4,0.4139072847682119
3,0.4143211920529801,11,0.4143211920529801,4,0.4143211920529801
3,0.4147350993377483,11,0.4147350993377483,4,0.4147350993377483
3,0.4151490066225166,11,0.4151490066225166,4,0.4151490066225166
3,0.4155629139072848,11,0.4155629139072848,4,0.4155629139072848
3,0.415976821192053,11,0.415976821192053,4,0.415976821192053
3,0.4163907284768212,11,0.4163907284768212,4,0.4163907284768212
3,0.4168046357615894,11,0.4168046357615894,4,0.4168046357615894
3,0.41721854304635764,11,0.41721854304635764,4,0.41721854304635764
3,0.41763245033112584,11,0.41763245033112584,4,0.41763245033112584
3,0.41804635761589404,11,0.41804635761589404,4,0.41804635761589404
3,0.41846026490066224,11,0.41846026490066224,4,0.41846026490066224
3,0.41887417218543044,11,0.41887417218543044,4,0.41887417218543044
3,0.4192880794701987,11,0.4192880794701987,4,0.4192880794701987
3,0.4197019867549669,11,0.4197019867549669,4,0.4197019867549669
3,0.4201158940397351,11,0.4201158940397351,4,0.4201158940397351
3,0.4205298013245033,11,0.4205298013245033,4,0.4205298013245033
3,0.42094370860927155,11,0.42094370860927155,4,0.42094370860927155
3,0.42135761589403975,11,0.42135761589403975,4,0.42135761589403975
3,0.42177152317880795,11,0.42177152317880795,4,0.42177152317880795
3,0.42218543046357615,11,0.42218543046357615,4,0.42218543046357615
3,0.42259933774834435,11,0.42259933774834435,4,0.42259933774834435
3,0.4230132450331126,11,0.4230132450331126,4,0.4230132450331126
3,0.4234271523178808,11,0.4234271523178808,4,0.4234271523178808
3,0.423841059602649,11,0.423841059602649,4,0.423841059602649
3,0.4242549668874172,11,0.4242549668874172,4,0.4242549668874172
3,0.4246688741721854,11,0.4246688741721854,4,0.4246688741721854
3,0.42508278145695366,11,0.42508278145695366,4,0.42508278145695366
3,0.42549668874172186,11,0.42549668874172186,4,0.42549668874172186
3,0.42591059602649006,11,0.42591059602649006,4,0.42591059602649006
3,0.42632450331125826,11,0.42632450331125826,4,0.42632450331125826
3,0.42673841059602646,11,0.42673841059602646,4,0.42673841059602646
3,0.4271523178807947,11,0.4271523178807947,4,0.4271523178807947
3,0.4275662251655629,11,0.4275662251655629,4,0.4275662251655629
3,0.4279801324503311,11,0.4279801324503311,4,0.4279801324503311
3,0.4283940397350993,11,0.4283940397350993,4,0.4283940397350993
3,0.4288079470198676,11,0.4288079470198676,4,0.4288079470198676
3,0.4292218543046358,11,0.4292218543046358,4,0.4292218543046358
3,0.429635761589404,11,0.429635761589404,4,0.429635761589404
3,0.4300496688741722,11,0.4300496688741722,4,0.4300496688741722
3,0.4304635761589404,11,0.4304635761589404,4,0.4304635761589404
3,0.43087748344370863,11,0.43087748344370863,4,0.43087748344370863
3,0.43129139072847683,11,0.43129139072847683,4,0.43129139072847683
3,0.43170529801324503,11,0.43170529801324503,4,0.43170529801324503
3,0.43211920529801323,11,0.43211920529801323,4,0.43211920529801323
3,0.43253311258278143,11,0.43253311258278143,4,0.43253311258278143
3,0.4329470198675497,11,0.4329470198675497,4,0.4329470198675497
3,0.4333609271523179,11,0.4333609271523179,4,0.4333609271523179
3,0.4337748344370861,11,0.4337748344370861,4,0.4337748344370861
3,0.4341887417218543,11,0.4341887417218543,4,0.4341887417218543
3,0.43460264900662254,11,0.43460264900662254,4,0.43460264900662254
3,0.43501655629139074,11,0.43501655629139074,4,0.43501655629139074
3,0.43543046357615894,11,0.43543046357615894,4,0.43543046357615894
3,0.43584437086092714,11,0.43584437086092714,4,0.43584437086092714
3,0.43625827814569534,11,0.43625827814569534,4,0.43625827814569534
3,0.4366721854304636,11,0.4366721854304636,4,0.4366721854304636
3,0.4370860927152318,11,0.4370860927152318,4,0.4370860927152318
3,0.4375,11,0.4375,4,0.4375
3,0.4379139072847682,11,0.4379139072847682,4,0.4379139072847682
3,0.4383278145695364,11,0.4383278145695364,4,0.4383278145695364
3,0.43874172185430466,11,0.43874172185430466,4,0.43874172185430466
3,0.43915562913907286,11,0.43915562913907286,4,0.43915562913907286
3,0.43956953642384106,11,0.43956953642384106,4,0.43956953642384106
3,0.43998344370860926,11,0.43998344370860926,4,0.43998344370860926
3,0.44039735099337746,11,0.44039735099337746,4,0.44039735099337746
3,0.4408112582781457,11,0.4408112582781457,4,0.4408112582781457
3,0.4412251655629139,11,0.4412251655629139,4,0.4412251655629139
3,0.4416390728476821,11,0.4416390728476821,4,0.4416390728476821
3,0.4420529801324503,11,0.4420529801324503,4,0.4420529801324503
3,0.44246688741721857,11,0.44246688741721857,4,0.44246688741721857
3,0.44288079470198677,11,0.44288079470198677,4,0.44288079470198677
3,0.44329470198675497,11,0.44329470198675497,4,0.44329470198675497
3,0.44370860927152317,11,0.44370860927152317,4,0.44370860927152317
3,0.44412251655629137,11,0.44412251655629137,4,0.44412251655629137
3,0.4445364238410596,11,0.4445364238410596,4,0.4445364238410596
3,0.4449503311258278,11,0.4449503311258278,4,0.4449503311258278
3,0.445364238410596,11,0.445364238410596,4,0.445364238410596
3,0.4457781456953642,11,0.4457781456953642,4,0.4457781456953642
3,0.4461920529801324,11,0.4461920529801324,4,0.4461920529801324
3,0.4466059602649007,11,0.4466059602649007,4,0.4466059602649007
3,0.4470198675496689,11,0.4470198675496689,4,0.4470198675496689
3,0.4474337748344371,11,0.4474337748344371,4,0.4474337748344371
3,0.4478476821192053,11,0.4478476821192053,4,0.4478476821192053
3,0.44826158940397354,11,0.44826158940397354,4,0.44826158940397354
3,0.44867549668874174,11,0.44867549668874174,4,0.44867549668874174
3,0.44908940397350994,11,0.44908940397350994,4,0.44908940397350994
3,0.44950331125827814,11,0.44950331125827814,4,0.44950331125827814
3,0.44991721854304634,11,0.44991721854304634,4,0.44991721854304634
3,0.4503311258278146,11,0.4503311258278146,4,0.4503311258278146
3,0.4507450331125828,11,0.4507450331125828,4,0.4507450331125828
3,0.451158940397351,11,0.451158940397351,4,0.451158940397351
3,0.4515728476821192,11,0.4515728476821192,4,0.4515728476821192
3,0.4519867549668874,11,0.4519867549668874,4,0.4519867549668874
3,0.45240066225165565,11,0.45240066225165565,4,0.45240066225165565
3,0.45281456953642385,11,0.45281456953642385,4,0.45281456953642385
3,0.45322847682119205,11,0.45322847682119205,4,0.45322847682119205
3,0.45364238410596025,11,0.45364238410596025,4,0.45364238410596025
3,0.45405629139072845,11,0.45405629139072845,4,0.45405629139072845
3,0.4544701986754967,11,0.4544701986754967,4,0.4544701986754967
3,0.4548841059602649,11,0.4548841059602649,4,0.4548841059602649
3,0.4552980132450331,11,0.4552980132450331,4,0.4552980132450331
3,0.4557119205298013,11,0.4557119205298013,4,0.4557119205298013
3,0.45612582781456956,11,0.45612582781456956,4,0.45612582781456956
3,0.45653973509933776,11,0.45653973509933776,4,0.45653973509933776
3,0.45695364238410596,11,0.45695364238410596,4,0.45695364238410596
3,0.45736754966887416,11,0.45736754966887416,4,0.45736754966887416
3,0.45778145695364236,11,0.45778145695364236,4,0.45778145695364236
3,0.4581953642384106,11,0.4581953642384106,4,0.4581953642384106
3,0.4586092715231788,11,0.4586092715231788,4,0.4586092715231788
3,0.459023178807947,11,0.459023178807947,4,0.459023178807947
3,0.4594370860927152,11,0.4594370860927152,4,0.4594370860927152
3,0.4598509933774834,11,0.4598509933774834,4,0.4598509933774834
3,0.4602649006622517,11,0.4602649006622517,4,0.4602649006622517
3,0.4606788079470199,11,0.4606788079470199,4,0.4606788079470199
3,0.4610927152317881,11,0.4610927152317881,4,0.4610927152317881
3,0.4615066225165563,11,0.4615066225165563,4,0.4615066225165563
3,0.46192052980132453,11,0.46192052980132453,4,0.46192052980132453
3,0.46233443708609273,11,0.46233443708609273,4,0.46233443708609273
3,0.46274834437086093,11,0.46274834437086093,4,0.46274834437086093
3,0.46316225165562913,11,0.46316225165562913,4,0.46316225165562913
3,0.46357615894039733,11,0.46357615894039733,4,0.46357615894039733
3,0.4639900662251656,11,0.4639900662251656,4,0.4639900662251656
3,0.4644039735099338,11,0.4644039735099338,4,0.4644039735099338
3,0.464817880794702,11,0.464817880794702,4,0.464817880794702
3,0.4652317880794702,11,0.4652317880794702,4,0.4652317880794702
3,0.4656456953642384,11,0.4656456953642384,4,0.4656456953642384
3,0.46605960264900664,11,0.46605960264900664,4,0.46605960264900664
3,0.46647350993377484,11,0.46647350993377484,4,0.46647350993377484
3,0.46688741721854304,11,0.46688741721854304,4,0.46688741721854304
3,0.46730132450331124,11,0.46730132450331124,4,0.46730132450331124
3,0.46771523178807944,11,0.46771523178807944,4,0.46771523178807944
3,0.4681291390728477,11,0.4681291390728477,4,0.4681291390728477
3,0.4685430463576159,11,0.4685430463576159,4,0.4685430463576159
3,0.4689569536423841,11,0.4689569536423841,4,0.4689569536423841
3,0.4693708609271523,11,0.4693708609271523,4,0.4693708609271523
3,0.46978476821192056,11,0.46978476821192056,4,0.46978476821192056
3,0.47019867549668876,11,0.47019867549668876,4,0.47019867549668876
3,0.47061258278145696,11,0.47061258278145696,4,0.47061258278145696
3,0.47102649006622516,11,0.47102649006622516,4,0.47102649006622516
3,0.47144039735099336,11,0.47144039735099336,4,0.47144039735099336
3,0.4718543046357616,11,0.4718543046357616,4,0.4718543046357616
3,0.4722682119205298,11,0.4722682119205298,4,0.4722682119205298
3,0.472682119205298,11,0.472682119205298,4,0.472682119205298
3,0.4730960264900662,11,0.4730960264900662,4,0.4730960264900662
3,0.4735099337748344,11,0.4735099337748344,4,0.4735099337748344
3,0.47392384105960267,11,0.47392384105960267,4,0.47392384105960267
3,0.47433774834437087,11,0.47433774834437087,4,0.47433774834437087
3,0.47475165562913907,11,0.47475165562913907,4,0.47475165562913907
3,0.47516556291390727,11,0.47516556291390727,4,0.47516556291390727
3,0.47557947019867547,11,0.47557947019867547,4,0.47557947019867547
3,0.4759933774834437,11,0.4759933774834437,4,0.4759933774834437
3,0.4764072847682119,11,0.4764072847682119,4,0.4764072847682119
3,0.4768211920529801,11,0.4768211920529801,4,0.4768211920529801
3,0.4772350993377483,11,0.4772350993377483,4,0.4772350993377483
3,0.4776490066225166,11,0.4776490066225166,4,0.4776490066225166
3,0.4780629139072848,11,0.4780629139072848,4,0.4780629139072848
3,0.478476821192053,11,0.478476821192053,4,0.478476821192053
3,0.4788907284768212,11,0.4788907284768212,4,0.4788907284768212
3,0.4793046357615894,11,0.4793046357615894,4,0.4793046357615894
3,0.47971854304635764,11,0.47971854304635764,4,0.47971854304635764
3,0.48013245033112584,11,0.48013245033112584,4,0.48013245033112584
3,0.48054635761589404,11,0.48054635761589404,4,0.48054635761589404
3,0.48096026490066224,11,0.48096026490066224,4,0.48096026490066224
3,0.48137417218543044,12,0.48137417218543044,4,0.48137417218543044
3,0.4817880794701987,12,0.4817880794701987,4,0.4817880794701987
3,0.4822019867549669,12,0.4822019867549669,4,0.4822019867549669
3,0.4826158940397351,12,0.4826158940397351,4,0.4826158940397351
3,0.4830298013245033,12,0.4830298013245033,4,0.4830298013245033
3,0.48344370860927155,12,0.48344370860927155,4,0.48344370860927155
3,0.48385761589403975,12,0.48385761589403975,4,0.48385761589403975
3,0.48427152317880795,12,0.48427152317880795,4,0.48427152317880795
3,0.48468543046357615,12,0.48468543046357615,4,0.48468543046357615
3,0.48509933774834435,12,0.48509933774834435,4,0.48509933774834435
3,0.4855132450331126,12,0.4855132450331126,4,0.4855132450331126
3,0.4859271523178808,12,0.4859271523178808,4,0.4859271523178808
3,0.486341059602649,12,0.486341059602649,4,0.486341059602649
3,0.4867549668874172,12,0.4867549668874172,4,0.4867549668874172
3,0.4871688741721854,12,0.4871688741721854,4,0.4871688741721854
3,0.48758278145695366,12,0.48758278145695366,4,0.48758278145695366
3,0.48799668874172186,12,0.48799668874172186,4,0.48799668874172186
3,0.48841059602649006,12,0.48841059602649006,4,0.48841059602649006
3,0.48882450331125826,12,0.48882450331125826,4,0.48882450331125826
3,0.48923841059602646,12,0.48923841059602646,4,0.48923841059602646
3,0.4896523178807947,12,0.4896523178807947,4,0.4896523178807947
3,0.4900662251655629,12,0.4900662251655629,4,0.4900662251655629
3,0.4904801324503311,12,0.4904801324503311,4,0.4904801324503311
3,0.4908940397350993,12,0.4908940397350993,4,0.4908940397350993
3,0.4913079470198676,12,0.4913079470198676,4,0.4913079470198676
3,0.4917218543046358,12,0.4917218543046358,4,0.4917218543046358
3,0.492135761589404,12,0.492135761589404,4,0.492135761589404
3,0.4925496688741722,12,0.4925496688741722,4,0.4925496688741722
3,0.4929635761589404,12,0.4929635761589404,4,0.4929635761589404
3,0.49337748344370863,12,0.49337748344370863,4,0.49337748344370863
3,0.49379139072847683,12,0.49379139072847683,4,0.49379139072847683
3,0.49420529801324503,12,0.49420529801324503,4,0.49420529801324503
3,0.49461920529801323,12,0.49461920529801323,4,0.49461920529801323
3,0.49503311258278143,12,0.49503311258278143,4,0.49503311258278143
3,0.4954470198675497,12,0.4954470198675497,4,0.4954470198675497
3,0.4958609271523179,12,0.4958609271523179,4,0.4958609271523179
3,0.4962748344370861,12,0.4962748344370861,4,0.4962748344370861
3,0.4966887417218543,12,0.4966887417218543,4,0.4966887417218543
3,0.49710264900662254,12,0.49710264900662254,4,0.49710264900662254
3,0.49751655629139074,12,0.49751655629139074,4,0.49751655629139074
3,0.49793046357615894,12,0.49793046357615894,4,0.49793046357615894
3,0.49834437086092714,12,0.49834437086092714,4,0.49834437086092714
3,0.49875827814569534,12,0.49875827814569534,4,0.49875827814569534
3,0.4991721854304636,12,0.4991721854304636,4,0.4991721854304636
3,0.4995860927152318,12,0.4995860927152318,4,0.4995860927152318
3,0.5,12,0.5,4,0.5
3,0.5004139072847682,12,0.5004139072847682,4,0.5004139072847682
3,0.5008278145695364,12,0.5008278145695364,4,0.5008278145695364
3,0.5012417218543046,12,0.5012417218543046,4,0.5012417218543046
3,0.5016556291390728,12,0.5016556291390728,4,0.5016556291390728
3,0.5020695364238411,12,0.5020695364238411,4,0.5020695364238411
3,0.5024834437086093,12,0.5024834437086093,4,0.5024834437086093
3,0.5028973509933775,12,0.5028973509933775,4,0.5028973509933775
3,0.5033112582781457,12,0.5033112582781457,4,0.5033112582781457
3,0.5037251655629139,12,0.5037251655629139,4,0.5037251655629139
3,0.5041390728476821,12,0.5041390728476821,4,0.5041390728476821
3,0.5045529801324503,12,0.5045529801324503,4,0.5045529801324503
3,0.5049668874172185,12,0.5049668874172185,4,0.5049668874172185
3,0.5053807947019867,12,0.5053807947019867,4,0.5053807947019867
3,0.5057947019867549,12,0.5057947019867549,4,0.5057947019867549
3,0.5062086092715232,12,0.5062086092715232,4,0.5062086092715232
3,0.5066225165562914,12,0.5066225165562914,4,0.5066225165562914
3,0.5070364238410596,12,0.5070364238410596,4,0.5070364238410596
3,0.5074503311258278,12,0.5074503311258278,4,0.5074503311258278
3,0.507864238410596,12,0.507864238410596,4,0.507864238410596
3,0.5082781456953642,12,0.5082781456953642,4,0.5082781456953642
3,0.5086920529801324,12,0.5086920529801324,4,0.5086920529801324
3,0.5091059602649006,12,0.5091059602649006,4,0.5091059602649006
3,0.5095198675496688,12,0.5095198675496688,4,0.5095198675496688
3,0.5099337748344371,12,0.5099337748344371,4,0.5099337748344371
3,0.5103476821192053,12,0.5103476821192053,4,0.5103476821192053
3,0.5107615894039735,12,0.5107615894039735,4,0.5107615894039735
3,0.5111754966887417,12,0.5111754966887417,4,0.5111754966887417
3,0.5115894039735099,12,0.5115894039735099,4,0.5115894039735099
3,0.5120033112582781,12,0.5120033112582781,4,0.5120033112582781
3,0.5124172185430463,12,0.5124172185430463,4,0.5124172185430463
3,0.5128311258278145,12,0.5128311258278145,4,0.5128311258278145
3,0.5132450331125827,12,0.5132450331125827,4,0.5132450331125827
3,0.5136589403973509,12,0.5136589403973509,4,0.5136589403973509
3,0.5140728476821192,12,0.5140728476821192,4,0.5140728476821192
3,0.5144867549668874,12,0.5144867549668874,4,0.5144867549668874
3,0.5149006622516556,12,0.5149006622516556,4,0.5149006622516556
3,0.5153145695364238,12,0.5153145695364238,4,0.5153145695364238
3,0.515728476821192,12,0.515728476821192,4,0.515728476821192
3,0.5161423841059603,12,0.5161423841059603,4,0.5161423841059603
3,0.5165562913907285,12,0.5165562913907285,4,0.5165562913907285
3,0.5169701986754967,12,0.5169701986754967,4,0.5169701986754967
3,0.5173841059602649,12,0.5173841059602649,4,0.5173841059602649
3,0.5177980132450332,12,0.5177980132450332,4,0.5177980132450332
3,0.5182119205298014,12,0.5182119205298014,4,0.5182119205298014
3,0.5186258278145696,12,0.5186258278145696,4,0.5186258278145696
3,0.5190397350993378,12,0.5190397350993378,4,0.5190397350993378
3,0.519453642384106,12,0.519453642384106,4,0.519453642384106
3,0.5198675496688742,12,0.5198675496688742,4,0.5198675496688742
3,0.5202814569536424,12,0.5202814569536424,4,0.5202814569536424
3,0.5206953642384106,12,0.5206953642384106,4,0.5206953642384106
3,0.5211092715231788,12,0.5211092715231788,4,0.5211092715231788
3,0.5215231788079471,12,0.5215231788079471,5,0.5215231788079471
3,0.5219370860927153,12,0.5219370860927153,5,0.5219370860927153
3,0.5223509933774835,12,0.5223509933774835,5,0.5223509933774835
3,0.5227649006622517,12,0.5227649006622517,5,0.5227649006622517
3,0.5231788079470199,12,0.5231788079470199,5,0.5231788079470199
3,0.5235927152317881,12,0.5235927152317881,5,0.5235927152317881
3,0.5240066225165563,12,0.5240066225165563,5,0.5240066225165563
3,0.5244205298013245,12,0.5244205298013245,5,0.5244205298013245
3,0.5248344370860927,12,0.5248344370860927,5,0.5248344370860927
3,0.5252483443708609,12,0.5252483443708609,5,0.5252483443708609
3,0.5256622516556292,12,0.5256622516556292,5,0.5256622516556292
3,0.5260761589403974,12,0.5260761589403974,5,0.5260761589403974
3,0.5264900662251656,12,0.5264900662251656,5,0.5264900662251656
3,0.5269039735099338,12,0.5269039735099338,5,0.5269039735099338
3,0.527317880794702,12,0.527317880794702,5,0.527317880794702
3,0.5277317880794702,12,0.5277317880794702,5,0.5277317880794702
3,0.5281456953642384,12,0.5281456953642384,5,0.5281456953642384
3,0.5285596026490066,12,0.5285596026490066,5,0.5285596026490066
3,0.5289735099337748,12,0.5289735099337748,5,0.5289735099337748
3,0.5293874172185431,12,0.5293874172185431,5,0.5293874172185431
3,0.5298013245033113,12,0.5298013245033113,5,0.5298013245033113
3,0.5302152317880795,12,0.5302152317880795,5,0.5302152317880795
3,0.5306291390728477,12,0.5306291390728477,5,0.5306291390728477
3,0.5310430463576159,12,0.5310430463576159,5,0.5310430463576159
3,0.5314569536423841,12,0.5314569536423841,5,0.5314569536423841
3,0.5318708609271523,12,0.5318708609271523,5,0.5318708609271523
3,0.5322847682119205,12,0.5322847682119205,5,0.5322847682119205
3,0.5326986754966887,12,0.5326986754966887,5,0.5326986754966887
3,0.5331125827814569,12,0.5331125827814569,5,0.5331125827814569
3,0.5335264900662252,12,0.5335264900662252,5,0.5335264900662252
3,0.5339403973509934,12,0.5339403973509934,5,0.5339403973509934
3,0.5343543046357616,12,0.5343543046357616,5,0.5343543046357616
3,0.5347682119205298,12,0.5347682119205298,5,0.5347682119205298
3,0.535182119205298,12,0.535182119205298,5,0.535182119205298
3,0.5355960264900662,12,0.5355960264900662,5,0.5355960264900662
3,0.5360099337748344,12,0.5360099337748344,5,0.5360099337748344
3,0.5364238410596026,12,0.5364238410596026,5,0.5364238410596026
3,0.5368377483443708,12,0.5368377483443708,5,0.5368377483443708
3,0.5372516556291391,12,0.5372516556291391,5,0.5372516556291391
3,0.5376655629139073,12,0.5376655629139073,5,0.5376655629139073
3,0.5380794701986755,12,0.5380794701986755,5,0.5380794701986755
3,0.5384933774834437,12,0.5384933774834437,5,0.5384933774834437
3,0.5389072847682119,12,0.5389072847682119,5,0.5389072847682119
3,0.5393211920529801,12,0.5393211920529801,5,0.5393211920529801
3,0.5397350993377483,12,0.5397350993377483,5,0.5397350993377483
3,0.5401490066225165,12,0.5401490066225165,5,0.5401490066225165
3,0.5405629139072847,12,0.5405629139072847,5,0.5405629139072847
3,0.5409768211920529,12,0.5409768211920529,5,0.5409768211920529
3,0.5413907284768212,12,0.5413907284768212,5,0.5413907284768212
3,0.5418046357615894,12,0.5418046357615894,5,0.5418046357615894
3,0.5422185430463576,12,0.5422185430463576,5,0.5422185430463576
3,0.5426324503311258,12,0.5426324503311258,5,0.5426324503311258
3,0.543046357615894,12,0.543046357615894,5,0.543046357615894
3,0.5434602649006622,12,0.5434602649006622,5,0.5434602649006622
3,0.5438741721854304,12,0.5438741721854304,5,0.5438741721854304
3,0.5442880794701986,12,0.5442880794701986,5,0.5442880794701986
3,0.5447019867549668,12,0.5447019867549668,5,0.5447019867549668
3,0.5451158940397351,12,0.5451158940397351,5,0.5451158940397351
3,0.5455298013245033,12,0.5455298013245033,5,0.5455298013245033
3,0.5459437086092715,12,0.5459437086092715,5,0.5459437086092715
3,0.5463576158940397,12,0.5463576158940397,5,0.5463576158940397
3,0.546771523178808,12,0.546771523178808,5,0.546771523178808
3,0.5471854304635762,12,0.5471854304635762,5,0.5471854304635762
3,0.5475993377483444,12,0.5475993377483444,5,0.5475993377483444
3,0.5480132450331126,12,0.5480132450331126,5,0.5480132450331126
3,0.5484271523178808,12,0.5484271523178808,5,0.5484271523178808
3,0.5488410596026491,12,0.5488410596026491,5,0.5488410596026491
3,0.5492549668874173,12,0.5492549668874173,5,0.5492549668874173
3,0.5496688741721855,12,0.5496688741721855,5,0.5496688741721855
3,0.5500827814569537,12,0.5500827814569537,5,0.5500827814569537
3,0.5504966887417219,12,0.5504966887417219,5,0.5504966887417219
3,0.5509105960264901,12,0.5509105960264901,5,0.5509105960264901
3,0.5513245033112583,12,0.5513245033112583,5,0.5513245033112583
3,0.5517384105960265,12,0.5517384105960265,5,0.5517384105960265
3,0.5521523178807947,12,0.5521523178807947,5,0.5521523178807947
3,0.5525662251655629,12,0.5525662251655629,5,0.5525662251655629
3,0.5529801324503312,12,0.5529801324503312,5,0.5529801324503312
3,0.5533940397350994,12,0.5533940397350994,5,0.5533940397350994
3,0.5538079470198676,12,0.5538079470198676,5,0.5538079470198676
3,0.5542218543046358,12,0.5542218543046358,5,0.5542218543046358
3,0.554635761589404,12,0.554635761589404,5,0.554635761589404
3,0.5550496688741722,12,0.5550496688741722,5,0.5550496688741722
3,0.5554635761589404,12,0.5554635761589404,5,0.5554635761589404
3,0.5558774834437086,12,0.5558774834437086,5,0.5558774834437086
3,0.5562913907284768,12,0.5562913907284768,5,0.5562913907284768
3,0.5567052980132451,12,0.5567052980132451,5,0.5567052980132451
3,0.5571192052980133,12,0.5571192052980133,5,0.5571192052980133
3,0.5575331125827815,12,0.5575331125827815,5,0.5575331125827815
3,0.5579470198675497,12,0.5579470198675497,5,0.5579470198675497
3,0.5583609271523179,12,0.5583609271523179,5,0.5583609271523179
3,0.5587748344370861,12,0.5587748344370861,5,0.5587748344370861
3,0.5591887417218543,12,0.5591887417218543,5,0.5591887417218543
3,0.5596026490066225,12,0.5596026490066225,5,0.5596026490066225
3,0.5600165562913907,12,0.5600165562913907,5,0.5600165562913907
3,0.5604304635761589,12,0.5604304635761589,5,0.5604304635761589
3,0.5608443708609272,12,0.5608443708609272,5,0.5608443708609272
3,0.5612582781456954,12,0.5612582781456954,5,0.5612582781456954
3,0.5616721854304636,12,0.5616721854304636,5,0.5616721854304636
3,0.5620860927152318,12,0.5620860927152318,5,0.5620860927152318
3,0.5625,12,0.5625,5,0.5625
3,0.5629139072847682,12,0.5629139072847682,5,0.5629139072847682
3,0.5633278145695364,12,0.5633278145695364,5,0.5633278145695364
3,0.5637417218543046,12,0.5637417218543046,5,0.5637417218543046
3,0.5641556291390728,12,0.5641556291390728,5,0.5641556291390728
3,0.5645695364238411,12,0.5645695364238411,5,0.5645695364238411
3,0.5649834437086093,13,0.5649834437086093,5,0.5649834437086093
3,0.5653973509933775,13,0.5653973509933775,5,0.5653973509933775
3,0.5658112582781457,13,0.5658112582781457,5,0.5658112582781457
3,0.5662251655629139,13,0.5662251655629139,5,0.5662251655629139
3,0.5666390728476821,13,0.5666390728476821,5,0.5666390728476821
3,0.5670529801324503,13,0.5670529801324503,5,0.5670529801324503
3,0.5674668874172185,13,0.5674668874172185,5,0.5674668874172185
3,0.5678807947019867,13,0.5678807947019867,5,0.5678807947019867
3,0.5682947019867549,13,0.5682947019867549,5,0.5682947019867549
3,0.5687086092715232,13,0.5687086092715232,5,0.5687086092715232
3,0.5691225165562914,13,0.5691225165562914,5,0.5691225165562914
3,0.5695364238410596,13,0.5695364238410596,5,0.5695364238410596
3,0.5699503311258278,13,0.5699503311258278,5,0.5699503311258278
3,0.570364238410596,13,0.570364238410596,5,0.570364238410596
3,0.5707781456953642,13,0.5707781456953642,5,0.5707781456953642
3,0.5711920529801324,13,0.5711920529801324,5,0.5711920529801324
3,0.5716059602649006,13,0.5716059602649006,5,0.5716059602649006
3,0.5720198675496688,13,0.5720198675496688,5,0.5720198675496688
3,0.5724337748344371,13,0.5724337748344371,5,0.5724337748344371
3,0.5728476821192053,13,0.5728476821192053,5,0.5728476821192053
3,0.5732615894039735,13,0.5732615894039735,5,0.5732615894039735
3,0.5736754966887417,13,0.5736754966887417,5,0.5736754966887417
3,0.5740894039735099,13,0.5740894039735099,5,0.5740894039735099
3,0.5745033112582781,13,0.5745033112582781,5,0.5745033112582781
3,0.5749172185430463,13,0.5749172185430463,5,0.5749172185430463
3,0.5753311258278145,13,0.5753311258278145,5,0.5753311258278145
3,0.5757450331125827,13,0.5757450331125827,5,0.5757450331125827
3,0.5761589403973509,13,0.5761589403973509,5,0.5761589403973509
3,0.5765728476821192,13,0.5765728476821192,5,0.5765728476821192
3,0.5769867549668874,13,0.5769867549668874,5,0.5769867549668874
3,0.5774006622516556,13,0.5774006622516556,5,0.5774006622516556
3,0.5778145695364238,13,0.5778145695364238,5,0.5778145695364238
3,0.578228476821192,13,0.578228476821192,5,0.578228476821192
3,0.5786423841059603,13,0.5786423841059603,5,0.5786423841059603
3,0.5790562913907285,13,0.5790562913907285,5,0.5790562913907285
3,0.5794701986754967,13,0.5794701986754967,5,0.5794701986754967
3,0.5798841059602649,13,0.5798841059602649,5,0.5798841059602649
3,0.5802980132450332,13,0.5802980132450332,5,0.5802980132450332
3,0.5807119205298014,13,0.5807119205298014,5,0.5807119205298014
3,0.5811258278145696,13,0.5811258278145696,5,0.5811258278145696
3,0.5815397350993378,13,0.5815397350993378,5,0.5815397350993378
3,0.581953642384106,13,0.581953642384106,5,0.581953642384106
3,0.5823675496688742,13,0.5823675496688742,5,0.5823675496688742
3,0.5827814569536424,13,0.5827814569536424,5,0.5827814569536424
3,0.5831953642384106,13,0.5831953642384106,5,0.5831953642384106
3,0.5836092715231788,13,0.5836092715231788,5,0.5836092715231788
3,0.5840231788079471,13,0.5840231788079471,5,0.5840231788079471
3,0.5844370860927153,13,0.5844370860927153,5,0.5844370860927153
3,0.5848509933774835,13,0.5848509933774835,5,0.5848509933774835
3,0.5852649006622517,13,0.5852649006622517,5,0.5852649006622517
3,0.5856788079470199,13,0.5856788079470199,5,0.5856788079470199
3,0.5860927152317881,13,0.5860927152317881,5,0.5860927152317881
3,0.5865066225165563,13,0.5865066225165563,5,0.5865066225165563
3,0.5869205298013245,13,0.5869205298013245,5,0.5869205298013245
3,0.5873344370860927,13,0.5873344370860927,5,0.5873344370860927
3,0.5877483443708609,13,0.5877483443708609,5,0.5877483443708609
3,0.5881622516556292,13,0.5881622516556292,5,0.5881622516556292
3,0.5885761589403974,13,0.5885761589403974,5,0.5885761589403974
3,0.5889900662251656,13,0.5889900662251656,5,0.5889900662251656
3,0.5894039735099338,13,0.5894039735099338,5,0.5894039735099338
3,0.589817880794702,13,0.589817880794702,5,0.589817880794702
3,0.5902317880794702,13,0.5902317880794702,5,0.5902317880794702
3,0.5906456953642384,13,0.5906456953642384,5,0.5906456953642384
3,0.5910596026490066,13,0.5910596026490066,5,0.5910596026490066
3,0.5914735099337748,13,0.5914735099337748,5,0.5914735099337748
3,0.5918874172185431,13,0.5918874172185431,5,0.5918874172185431
3,0.5923013245033113,13,0.5923013245033113,5,0.5923013245033113
3,0.5927152317880795,13,0.5927152317880795,5,0.5927152317880795
3,0.5931291390728477,13,0.5931291390728477,5,0.5931291390728477
3,0.5935430463576159,13,0.5935430463576159,5,0.5935430463576159
3,0.5939569536423841,13,0.5939569536423841,5,0.5939569536423841
3,0.5943708609271523,13,0.5943708609271523,5,0.5943708609271523
3,0.5947847682119205,13,0.5947847682119205,5,0.5947847682119205
3,0.5951986754966887,13,0.5951986754966887,5,0.5951986754966887
3,0.5956125827814569,13,0.5956125827814569,5,0.5956125827814569
3,0.5960264900662252,13,0.5960264900662252,5,0.5960264900662252
3,0.5964403973509934,13,0.5964403973509934,5,0.5964403973509934
3,0.5968543046357616,13,0.5968543046357616,5,0.5968543046357616
3,0.5972682119205298,13,0.5972682119205298,5,0.5972682119205298
3,0.597682119205298,13,0.597682119205298,5,0.597682119205298
3,0.5980960264900662,13,0.5980960264900662,5,0.5980960264900662
3,0.5985099337748344,13,0.5985099337748344,5,0.5985099337748344
3,0.5989238410596026,13,0.5989238410596026,5,0.5989238410596026
3,0.5993377483443708,13,0.5993377483443708,5,0.5993377483443708
3,0.5997516556291391,13,0.5997516556291391,5,0.5997516556291391
3,0.6001655629139073,13,0.6001655629139073,5,0.6001655629139073
3,0.6005794701986755,13,0.6005794701986755,5,0.6005794701986755
3,0.6009933774834437,13,0.6009933774834437,5,0.6009933774834437
3,0.6014072847682119,13,0.6014072847682119,5,0.6014072847682119
3,0.6018211920529801,13,0.6018211920529801,5,0.6018211920529801
3,0.6022350993377483,13,0.6022350993377483,5,0.6022350993377483
3,0.6026490066225165,13,0.6026490066225165,5,0.6026490066225165
3,0.6030629139072847,13,0.6030629139072847,5,0.6030629139072847
3,0.6034768211920529,13,0.6034768211920529,5,0.6034768211920529
3,0.6038907284768212,13,0.6038907284768212,5,0.6038907284768212
3,0.6043046357615894,13,0.6043046357615894,5,0.6043046357615894
3,0.6047185430463576,13,0.6047185430463576,5,0.6047185430463576
3,0.6051324503311258,13,0.6051324503311258,5,0.6051324503311258
3,0.605546357615894,13,0.605546357615894,5,0.605546357615894
3,0.6059602649006622,13,0.6059602649006622,5,0.6059602649006622
3,0.6063741721854304,13,0.6063741721854304,5,0.6063741721854304
3,0.6067880794701986,13,0.6067880794701986,5,0.6067880794701986
3,0.6072019867549668,13,0.6072019867549668,5,0.6072019867549668
3,0.6076158940397351,13,0.6076158940397351,5,0.6076158940397351
3,0.6080298013245033,13,0.6080298013245033,5,0.6080298013245033
3,0.6084437086092715,13,0.6084437086092715,5,0.6084437086092715
3,0.6088576158940397,13,0.6088576158940397,5,0.6088576158940397
3,0.609271523178808,13,0.609271523178808,5,0.609271523178808
3,0.6096854304635762,13,0.6096854304635762,5,0.6096854304635762
3,0.6100993377483444,13,0.6100993377483444,5,0.6100993377483444
3,0.6105132450331126,13,0.6105132450331126,5,0.6105132450331126
3,0.6109271523178808,13,0.6109271523178808,5,0.6109271523178808
3,0.6113410596026491,13,0.6113410596026491,5,0.6113410596026491
3,0.6117549668874173,13,0.6117549668874173,5,0.6117549668874173
3,0.6121688741721855,13,0.6121688741721855,5,0.6121688741721855
3,0.6125827814569537,13,0.6125827814569537,5,0.6125827814569537
3,0.6129966887417219,13,0.6129966887417219,5,0.6129966887417219
3,0.6134105960264901,13,0.6134105960264901,5,0.6134105960264901
3,0.6138245033112583,13,0.6138245033112583,5,0.6138245033112583
3,0.6142384105960265,13,0.6142384105960265,5,0.6142384105960265
3,0.6146523178807947,13,0.6146523178807947,5,0.6146523178807947
3,0.6150662251655629,13,0.6150662251655629,5,0.6150662251655629
3,0.6154801324503312,13,0.6154801324503312,5,0.6154801324503312
3,0.6158940397350994,13,0.6158940397350994,5,0.6158940397350994
3,0.6163079470198676,13,0.6163079470198676,5,0.6163079470198676
3,0.6167218543046358,13,0.6167218543046358,5,0.6167218543046358
3,0.617135761589404,13,0.617135761589404,5,0.617135761589404
3,0.6175496688741722,13,0.6175496688741722,5,0.6175496688741722
3,0.6179635761589404,13,0.6179635761589404,5,0.6179635761589404
3,0.6183774834437086,13,0.6183774834437086,5,0.6183774834437086
3,0.6187913907284768,13,0.6187913907284768,5,0.6187913907284768
3,0.6192052980132451,13,0.6192052980132451,5,0.6192052980132451
3,0.6196192052980133,13,0.6196192052980133,5,0.6196192052980133
3,0.6200331125827815,13,0.6200331125827815,5,0.6200331125827815
3,0.6204470198675497,13,0.6204470198675497,5,0.6204470198675497
3,0.6208609271523179,13,0.6208609271523179,5,0.6208609271523179
3,0.6212748344370861,13,0.6212748344370861,5,0.6212748344370861
3,0.6216887417218543,13,0.6216887417218543,5,0.6216887417218543
3,0.6221026490066225,13,0.6221026490066225,5,0.6221026490066225
3,0.6225165562913907,13,0.6225165562913907,5,0.6225165562913907
3,0.6229304635761589,13,0.6229304635761589,5,0.6229304635761589
3,0.6233443708609272,13,0.6233443708609272,5,0.6233443708609272
3,0.6237582781456954,13,0.6237582781456954,5,0.6237582781456954
3,0.6241721854304636,13,0.6241721854304636,5,0.6241721854304636
3,0.6245860927152318,13,0.6245860927152318,5,0.6245860927152318
3,0.625,13,0.625,5,0.625
3,0.6254139072847682,13,0.6254139072847682,5,0.6254139072847682
3,0.6258278145695364,13,0.6258278145695364,5,0.6258278145695364
3,0.6262417218543046,13,0.6262417218543046,5,0.6262417218543046
3,0.6266556291390728,13,0.6266556291390728,5,0.6266556291390728
3,0.6270695364238411,13,0.6270695364238411,5,0.6270695364238411
3,0.6274834437086093,13,0.6274834437086093,5,0.6274834437086093
3,0.6278973509933775,13,0.6278973509933775,5,0.6278973509933775
3,0.6283112582781457,13,0.6283112582781457,5,0.6283112582781457
3,0.6287251655629139,13,0.6287251655629139,5,0.6287251655629139
3,0.6291390728476821,13,0.6291390728476821,5,0.6291390728476821
3,0.6295529801324503,13,0.6295529801324503,5,0.6295529801324503
3,0.6299668874172185,13,0.6299668874172185,5,0.6299668874172185
3,0.6303807947019867,13,0.6303807947019867,5,0.6303807947019867
3,0.6307947019867549,13,0.6307947019867549,5,0.6307947019867549
3,0.6312086092715232,13,0.6312086092715232,5,0.6312086092715232
3,0.6316225165562914,13,0.6316225165562914,5,0.6316225165562914
3,0.6320364238410596,13,0.6320364238410596,5,0.6320364238410596
3,0.6324503311258278,13,0.6324503311258278,5,0.6324503311258278
3,0.632864238410596,13,0.632864238410596,5,0.632864238410596
3,0.6332781456953642,13,0.6332781456953642,5,0.6332781456953642
3,0.6336920529801324,13,0.6336920529801324,5,0.6336920529801324
3,0.6341059602649006,13,0.6341059602649006,5,0.6341059602649006
3,0.6345198675496688,13,0.6345198675496688,5,0.6345198675496688
3,0.6349337748344371,13,0.6349337748344371,5,0.6349337748344371
3,0.6353476821192053,13,0.6353476821192053,5,0.6353476821192053
3,0.6357615894039735,13,0.6357615894039735,5,0.6357615894039735
3,0.6361754966887417,13,0.6361754966887417,5,0.6361754966887417
3,0.6365894039735099,13,0.6365894039735099,5,0.6365894039735099
3,0.6370033112582781,13,0.6370033112582781,5,0.6370033112582781
3,0.6374172185430463,13,0.6374172185430463,5,0.6374172185430463
3,0.6378311258278145,13,0.6378311258278145,5,0.6378311258278145
3,0.6382450331125827,13,0.6382450331125827,5,0.6382450331125827
3,0.6386589403973509,13,0.6386589403973509,5,0.6386589403973509
3,0.6390728476821192,13,0.6390728476821192,5,0.6390728476821192
3,0.6394867549668874,13,0.6394867549668874,5,0.6394867549668874
3,0.6399006622516556,13,0.6399006622516556,5,0.6399006622516556
3,0.6403145695364238,13,0.6403145695364238,5,0.6403145695364238
3,0.640728476821192,13,0.640728476821192,5,0.640728476821192
3,0.6411423841059603,13,0.6411423841059603,5,0.6411423841059603
3,0.6415562913907285,13,0.6415562913907285,5,0.6415562913907285
3,0.6419701986754967,13,0.6419701986754967,5,0.6419701986754967
3,0.6423841059602649,13,0.6423841059602649,5,0.6423841059602649
3,0.6427980132450332,13,0.6427980132450332,5,0.6427980132450332
3,0.6432119205298014,13,0.6432119205298014,5,0.6432119205298014
3,0.6436258278145696,13,0.6436258278145696,5,0.6436258278145696
3,0.6440397350993378,13,0.6440397350993378,5,0.6440397350993378
3,0.644453642384106,14,0.644453642384106,5,0.644453642384106
3,0.6448675496688742,14,0.6448675496688742,5,0.6448675496688742
3,0.6452814569536424,14,0.6452814569536424,5,0.6452814569536424
3,0.6456953642384106,14,0.6456953642384106,5,0.6456953642384106
3,0.6461092715231788,14,0.6461092715231788,5,0.6461092715231788
3,0.6465231788079471,14,0.6465231788079471,5,0.6465231788079471
3,0.6469370860927153,14,0.6469370860927153,5,0.6469370860927153
3,0.6473509933774835,14,0.6473509933774835,5,0.6473509933774835
3,0.6477649006622517,14,0.6477649006622517,5,0.6477649006622517
3,0.6481788079470199,14,0.6481788079470199,5,0.6481788079470199
3,0.6485927152317881,14,0.6485927152317881,5,0.6485927152317881
3,0.6490066225165563,14,0.6490066225165563,5,0.6490066225165563
3,0.6494205298013245,14,0.6494205298013245,5,0.6494205298013245
3,0.6498344370860927,14,0.6498344370860927,5,0.6498344370860927
3,0.6502483443708609,14,0.6502483443708609,5,0.6502483443708609
3,0.6506622516556292,14,0.6506622516556292,5,0.6506622516556292
3,0.6510761589403974,14,0.6510761589403974,5,0.6510761589403974
3,0.6514900662251656,14,0.6514900662251656,5,0.6514900662251656
3,0.6519039735099338,14,0.6519039735099338,5,0.6519039735099338
3,0.652317880794702,14,0.652317880794702,5,0.652317880794702
3,0.6527317880794702,14,0.6527317880794702,5,0.6527317880794702
3,0.6531456953642384,14,0.6531456953642384,5,0.6531456953642384
3,0.6535596026490066,14,0.6535596026490066,5,0.6535596026490066
3,0.6539735099337748,14,0.6539735099337748,5,0.6539735099337748
3,0.6543874172185431,14,0.6543874172185431,5,0.6543874172185431
3,0.6548013245033113,14,0.6548013245033113,5,0.6548013245033113
3,0.6552152317880795,14,0.6552152317880795,5,0.6552152317880795
3,0.6556291390728477,14,0.6556291390728477,5,0.6556291390728477
3,0.6560430463576159,14,0.6560430463576159,5,0.6560430463576159
3,0.6564569536423841,14,0.6564569536423841,5,0.6564569536423841
3,0.6568708609271523,14,0.6568708609271523,5,0.6568708609271523
3,0.6572847682119205,14,0.6572847682119205,5,0.6572847682119205
3,0.6576986754966887,14,0.6576986754966887,5,0.6576986754966887
3,0.6581125827814569,14,0.6581125827814569,5,0.6581125827814569
3,0.6585264900662252,14,0.6585264900662252,5,0.6585264900662252
3,0.6589403973509934,14,0.6589403973509934,5,0.6589403973509934
3,0.6593543046357616,14,0.6593543046357616,5,0.6593543046357616
3,0.6597682119205298,14,0.6597682119205298,5,0.6597682119205298
3,0.660182119205298,14,0.660182119205298,5,0.660182119205298
3,0.6605960264900662,14,0.6605960264900662,5,0.6605960264900662
3,0.6610099337748344,14,0.6610099337748344,5,0.6610099337748344
3,0.6614238410596026,14,0.6614238410596026,5,0.6614238410596026
3,0.6618377483443708,14,0.6618377483443708,5,0.6618377483443708
3,0.6622516556291391,14,0.6622516556291391,5,0.6622516556291391
3,0.6626655629139073,14,0.6626655629139073,5,0.6626655629139073
3,0.6630794701986755,14,0.6630794701986755,5,0.6630794701986755
3,0.6634933774834437,14,0.6634933774834437,5,0.6634933774834437
3,0.6639072847682119,14,0.6639072847682119,5,0.6639072847682119
3,0.6643211920529801,14,0.6643211920529801,5,0.6643211920529801
3,0.6647350993377483,14,0.6647350993377483,5,0.6647350993377483
3,0.6651490066225165,14,0.6651490066225165,5,0.6651490066225165
3,0.6655629139072847,14,0.6655629139072847,5,0.6655629139072847
3,0.6659768211920529,14,0.6659768211920529,5,0.6659768211920529
3,0.6663907284768212,14,0.6663907284768212,5,0.6663907284768212
3,0.6668046357615894,14,0.6668046357615894,5,0.6668046357615894
3,0.6672185430463576,14,0.6672185430463576,5,0.6672185430463576
3,0.6676324503311258,14,0.6676324503311258,5,0.6676324503311258
3,0.668046357615894,14,0.668046357615894,5,0.668046357615894
3,0.6684602649006622,14,0.6684602649006622,5,0.6684602649006622
3,0.6688741721854304,14,0.6688741721854304,5,0.6688741721854304
3,0.6692880794701986,14,0.6692880794701986,5,0.6692880794701986
3,0.6697019867549668,14,0.6697019867549668,5,0.6697019867549668
3,0.6701158940397351,14,0.6701158940397351,5,0.6701158940397351
3,0.6705298013245033,14,0.6705298013245033,5,0.6705298013245033
3,0.6709437086092715,14,0.6709437086092715,5,0.6709437086092715
3,0.6713576158940397,14,0.6713576158940397,5,0.6713576158940397
3,0.671771523178808,14,0.671771523178808,5,0.671771523178808
3,0.6721854304635762,14,0.6721854304635762,5,0.6721854304635762
3,0.6725993377483444,14,0.6725993377483444,5,0.6725993377483444
3,0.6730132450331126,14,0.6730132450331126,5,0.6730132450331126
3,0.6734271523178808,14,0.6734271523178808,5,0.6734271523178808
3,0.6738410596026491,14,0.6738410596026491,5,0.6738410596026491
3,0.6742549668874173,14,0.6742549668874173,5,0.6742549668874173
3,0.6746688741721855,14,0.6746688741721855,5,0.6746688741721855
3,0.6750827814569537,14,0.6750827814569537,5,0.6750827814569537
3,0.6754966887417219,14,0.6754966887417219,5,0.6754966887417219
3,0.6759105960264901,14,0.6759105960264901,5,0.6759105960264901
3,0.6763245033112583,14,0.6763245033112583,5,0.6763245033112583
3,0.6767384105960265,14,0.6767384105960265,5,0.6767384105960265
3,0.6771523178807947,14,0.6771523178807947,5,0.6771523178807947
3,0.6775662251655629,14,0.6775662251655629,5,0.6775662251655629
3,0.6779801324503312,14,0.6779801324503312,5,0.6779801324503312
3,0.6783940397350994,14,0.6783940397350994,5,0.6783940397350994
3,0.6788079470198676,14,0.6788079470198676,5,0.6788079470198676
3,0.6792218543046358,14,0.6792218543046358,5,0.6792218543046358
3,0.679635761589404,14,0.679635761589404,5,0.679635761589404
3,0.6800496688741722,14,0.6800496688741722,5,0.6800496688741722
3,0.6804635761589404,14,0.6804635761589404,5,0.6804635761589404
3,0.6808774834437086,14,0.6808774834437086,5,0.6808774834437086
3,0.6812913907284768,14,0.6812913907284768,5,0.6812913907284768
3,0.6817052980132451,14,0.6817052980132451,5,0.6817052980132451
3,0.6821192052980133,14,0.6821192052980133,5,0.6821192052980133
3,0.6825331125827815,14,0.6825331125827815,5,0.6825331125827815
3,0.6829470198675497,14,0.6829470198675497,5,0.6829470198675497
3,0.6833609271523179,14,0.6833609271523179,5,0.6833609271523179
3,0.6837748344370861,14,0.6837748344370861,5,0.6837748344370861
3,0.6841887417218543,14,0.6841887417218543,5,0.6841887417218543
3,0.6846026490066225,14,0.6846026490066225,5,0.6846026490066225
3,0.6850165562913907,14,0.6850165562913907,5,0.6850165562913907
3,0.6854304635761589,14,0.6854304635761589,5,0.6854304635761589
3,0.6858443708609272,14,0.6858443708609272,5,0.6858443708609272
3,0.6862582781456954,14,0.6862582781456954,5,0.6862582781456954
3,0.6866721854304636,14,0.6866721854304636,5,0.6866721854304636
3,0.6870860927152318,14,0.6870860927152318,5,0.6870860927152318
3,0.6875,14,0.6875,5,0.6875
3,0.6879139072847682,14,0.6879139072847682,5,0.6879139072847682
3,0.6883278145695364,14,0.6883278145695364,5,0.6883278145695364
3,0.6887417218543046,14,0.6887417218543046,5,0.6887417218543046
3,0.6891556291390728,14,0.6891556291390728,5,0.6891556291390728
3,0.6895695364238411,14,0.6895695364238411,5,0.6895695364238411
3,0.6899834437086093,14,0.6899834437086093,5,0.6899834437086093
3,0.6903973509933775,14,0.6903973509933775,5,0.6903973509933775
3,0.6908112582781457,14,0.6908112582781457,5,0.6908112582781457
3,0.6912251655629139,14,0.6912251655629139,5,0.6912251655629139
3,0.6916390728476821,14,0.6916390728476821,5,0.6916390728476821
3,0.6920529801324503,14,0.6920529801324503,5,0.6920529801324503
3,0.6924668874172185,14,0.6924668874172185,5,0.6924668874172185
3,0.6928807947019867,14,0.6928807947019867,5,0.6928807947019867
3,0.6932947019867549,14,0.6932947019867549,5,0.6932947019867549
3,0.6937086092715232,14,0.6937086092715232,5,0.6937086092715232
3,0.6941225165562914,14,0.6941225165562914,5,0.6941225165562914
3,0.6945364238410596,14,0.6945364238410596,5,0.6945364238410596
3,0.6949503311258278,14,0.6949503311258278,5,0.6949503311258278
3,0.695364238410596,14,0.695364238410596,5,0.695364238410596
3,0.6957781456953642,14,0.6957781456953642,5,0.6957781456953642
3,0.6961920529801324,14,0.6961920529801324,5,0.6961920529801324
3,0.6966059602649006,14,0.6966059602649006,5,0.6966059602649006
3,0.6970198675496688,14,0.6970198675496688,5,0.6970198675496688
3,0.6974337748344371,14,0.6974337748344371,5,0.6974337748344371
3,0.6978476821192053,14,0.6978476821192053,5,0.6978476821192053
3,0.6982615894039735,14,0.6982615894039735,5,0.6982615894039735
3,0.6986754966887417,14,0.6986754966887417,5,0.6986754966887417
3,0.6990894039735099,14,0.6990894039735099,5,0.6990894039735099
3,0.6995033112582781,14,0.6995033112582781,5,0.6995033112582781
3,0.6999172185430463,14,0.6999172185430463,5,0.6999172185430463
3,0.7003311258278145,14,0.7003311258278145,5,0.7003311258278145
3,0.7007450331125827,14,0.7007450331125827,5,0.7007450331125827
3,0.7011589403973509,14,0.7011589403973509,5,0.7011589403973509
3,0.7015728476821192,14,0.7015728476821192,5,0.7015728476821192
3,0.7019867549668874,14,0.7019867549668874,5,0.7019867549668874
3,0.7024006622516556,14,0.7024006622516556,5,0.7024006622516556
3,0.7028145695364238,14,0.7028145695364238,5,0.7028145695364238
3,0.703228476821192,14,0.703228476821192,5,0.703228476821192
3,0.7036423841059603,14,0.7036423841059603,5,0.7036423841059603
3,0.7040562913907285,14,0.7040562913907285,5,0.7040562913907285
3,0.7044701986754967,14,0.7044701986754967,5,0.7044701986754967
3,0.7048841059602649,14,0.7048841059602649,5,0.7048841059602649
3,0.7052980132450332,14,0.7052980132450332,5,0.7052980132450332
3,0.7057119205298014,14,0.7057119205298014,5,0.7057119205298014
3,0.7061258278145696,14,0.7061258278145696,5,0.7061258278145696
3,0.7065397350993378,14,0.7065397350993378,5,0.7065397350993378
3,0.706953642384106,14,0.706953642384106,5,0.706953642384106
3,0.7073675496688742,14,0.7073675496688742,5,0.7073675496688742
3,0.7077814569536424,14,0.7077814569536424,5,0.7077814569536424
3,0.7081953642384106,14,0.7081953642384106,5,0.7081953642384106
3,0.7086092715231788,14,0.7086092715231788,5,0.7086092715231788
3,0.7090231788079471,14,0.7090231788079471,5,0.7090231788079471
3,0.7094370860927153,14,0.7094370860927153,5,0.7094370860927153
3,0.7098509933774835,14,0.7098509933774835,5,0.7098509933774835
3,0.7102649006622517,14,0.7102649006622517,5,0.7102649006622517
3,0.7106788079470199,14,0.7106788079470199,5,0.7106788079470199
3,0.7110927152317881,14,0.7110927152317881,5,0.7110927152317881
3,0.7115066225165563,14,0.7115066225165563,5,0.7115066225165563
3,0.7119205298013245,14,0.7119205298013245,5,0.7119205298013245
3,0.7123344370860927,14,0.7123344370860927,5,0.7123344370860927
3,0.7127483443708609,14,0.7127483443708609,5,0.7127483443708609
3,0.7131622516556292,14,0.7131622516556292,5,0.7131622516556292
3,0.7135761589403974,14,0.7135761589403974,5,0.7135761589403974
3,0.7139900662251656,14,0.7139900662251656,5,0.7139900662251656
3,0.7144039735099338,14,0.7144039735099338,5,0.7144039735099338
3,0.714817880794702,14,0.714817880794702,5,0.714817880794702
3,0.7152317880794702,14,0.7152317880794702,5,0.7152317880794702
3,0.7156456953642384,14,0.7156456953642384,5,0.7156456953642384
3,0.7160596026490066,14,0.7160596026490066,5,0.7160596026490066
3,0.7164735099337748,14,0.7164735099337748,5,0.7164735099337748
3,0.7168874172185431,14,0.7168874172185431,5,0.7168874172185431
3,0.7173013245033113,14,0.7173013245033113,5,0.7173013245033113
3,0.7177152317880795,14,0.7177152317880795,5,0.7177152317880795
3,0.7181291390728477,14,0.7181291390728477,5,0.7181291390728477
3,0.7185430463576159,14,0.7185430463576159,5,0.7185430463576159
3,0.7189569536423841,14,0.7189569536423841,5,0.7189569536423841
3,0.7193708609271523,14,0.7193708609271523,5,0.7193708609271523
3,0.7197847682119205,14,0.7197847682119205,5,0.7197847682119205
3,0.7201986754966887,14,0.7201986754966887,5,0.7201986754966887
3,0.7206125827814569,14,0.7206125827814569,5,0.7206125827814569
3,0.7210264900662252,14,0.7210264900662252,5,0.7210264900662252
3,0.7214403973509934,14,0.7214403973509934,5,0.7214403973509934
3,0.7218543046357616,14,0.7218543046357616,5,0.7218543046357616
3,0.7222682119205298,14,0.7222682119205298,5,0.7222682119205298
3,0.722682119205298,14,0.722682119205298,5,0.722682119205298
3,0.7230960264900662,14,0.7230960264900662,5,0.7230960264900662
3,0.7235099337748344,14,0.7235099337748344,5,0.7235099337748344
3,0.7239238410596026,14,0.7239238410596026,5,0.7239238410596026
3,0.7243377483443708,14,0.7243377483443708,5,0.7243377483443708
3,0.7247516556291391,14,0.7247516556291391,5,0.7247516556291391
3,0.7251655629139073,14,0.7251655629139073,5,0.7251655629139073
3,0.7255794701986755,14,0.7255794701986755,5,0.7255794701986755
3,0.7259933774834437,14,0.7259933774834437,5,0.7259933774834437
3,0.7264072847682119,14,0.7264072847682119,5,0.7264072847682119
3,0.7268211920529801,14,0.7268211920529801,5,0.7268211920529801
3,0.7272350993377483,14,0.7272350993377483,5,0.7272350993377483
3,0.7276490066225165,14,0.7276490066225165,5,0.7276490066225165
3,0.7280629139072847,15,0.7280629139072847,5,0.7280629139072847
3,0.7284768211920529,15,0.7284768211920529,5,0.7284768211920529
3,0.7288907284768212,15,0.7288907284768212,5,0.7288907284768212
3,0.7293046357615894,15,0.7293046357615894,5,0.7293046357615894
3,0.7297185430463576,15,0.7297185430463576,5,0.7297185430463576
3,0.7301324503311258,15,0.7301324503311258,5,0.7301324503311258
3,0.730546357615894,15,0.730546357615894,5,0.730546357615894
3,0.7309602649006622,15,0.7309602649006622,5,0.7309602649006622
3,0.7313741721854304,15,0.7313741721854304,5,0.7313741721854304
3,0.7317880794701986,15,0.7317880794701986,5,0.7317880794701986
3,0.7322019867549668,15,0.7322019867549668,5,0.7322019867549668
3,0.7326158940397351,15,0.7326158940397351,5,0.7326158940397351
3,0.7330298013245033,15,0.7330298013245033,5,0.7330298013245033
4,0.7334437086092715,15,0.7334437086092715,5,0.7334437086092715
4,0.7338576158940397,15,0.7338576158940397,5,0.7338576158940397
4,0.734271523178808,15,0.734271523178808,5,0.734271523178808
4,0.7346854304635762,15,0.7346854304635762,5,0.7346854304635762
4,0.7350993377483444,15,0.7350993377483444,5,0.7350993377483444
4,0.7355132450331126,15,0.7355132450331126,5,0.7355132450331126
4,0.7359271523178808,15,0.7359271523178808,5,0.7359271523178808
4,0.7363410596026491,15,0.7363410596026491,5,0.7363410596026491
4,0.7367549668874173,15,0.7367549668874173,5,0.7367549668874173
4,0.7371688741721855,15,0.7371688741721855,5,0.7371688741721855
4,0.7375827814569537,15,0.7375827814569537,5,0.7375827814569537
4,0.7379966887417219,15,0.7379966887417219,5,0.7379966887417219
4,0.7384105960264901,15,0.7384105960264901,5,0.7384105960264901
4,0.7388245033112583,15,0.7388245033112583,5,0.7388245033112583
4,0.7392384105960265,15,0.7392384105960265,5,0.7392384105960265
4,0.7396523178807947,15,0.7396523178807947,5,0.7396523178807947
4,0.7400662251655629,15,0.7400662251655629,5,0.7400662251655629
4,0.7404801324503312,15,0.7404801324503312,5,0.7404801324503312
4,0.7408940397350994,15,0.7408940397350994,5,0.7408940397350994
4,0.7413079470198676,15,0.7413079470198676,5,0.7413079470198676
4,0.7417218543046358,15,0.7417218543046358,5,0.7417218543046358
4,0.742135761589404,15,0.742135761589404,5,0.742135761589404
4,0.7425496688741722,15,0.7425496688741722,5,0.7425496688741722
4,0.7429635761589404,15,0.7429635761589404,5,0.7429635761589404
4,0.7433774834437086,15,0.7433774834437086,5,0.7433774834437086
4,0.7437913907284768,15,0.7437913907284768,5,0.7437913907284768
4,0.7442052980132451,15,0.7442052980132451,5,0.7442052980132451
4,0.7446192052980133,15,0.7446192052980133,5,0.7446192052980133
4,0.7450331125827815,15,0.7450331125827815,5,0.7450331125827815
4,0.7454470198675497,15,0.7454470198675497,5,0.7454470198675497
4,0.7458609271523179,15,0.7458609271523179,5,0.7458609271523179
4,0.7462748344370861,15,0.7462748344370861,5,0.7462748344370861
4,0.7466887417218543,15,0.7466887417218543,5,0.7466887417218543
4,0.7471026490066225,15,0.7471026490066225,5,0.7471026490066225
4,0.7475165562913907,15,0.7475165562913907,5,0.7475165562913907
4,0.7479304635761589,15,0.7479304635761589,5,0.7479304635761589
4,0.7483443708609272,15,0.7483443708609272,5,0.7483443708609272
4,0.7487582781456954,15,0.7487582781456954,5,0.7487582781456954
4,0.7491721854304636,15,0.7491721854304636,5,0.7491721854304636
4,0.7495860927152318,15,0.7495860927152318,5,0.7495860927152318
4,0.75,15,0.75,5,0.75
4,0.7504139072847682,15,0.7504139072847682,5,0.7504139072847682
4,0.7508278145695364,15,0.7508278145695364,5,0.7508278145695364
4,0.7512417218543046,15,0.7512417218543046,5,0.7512417218543046
4,0.7516556291390728,15,0.7516556291390728,5,0.7516556291390728
4,0.7520695364238411,15,0.7520695364238411,5,0.7520695364238411
4,0.7524834437086093,15,0.7524834437086093,5,0.7524834437086093
4,0.7528973509933775,15,0.7528973509933775,5,0.7528973509933775
4,0.7533112582781457,15,0.7533112582781457,5,0.7533112582781457
4,0.7537251655629139,15,0.7537251655629139,5,0.7537251655629139
4,0.7541390728476821,15,0.7541390728476821,5,0.7541390728476821
4,0.7545529801324503,15,0.7545529801324503,5,0.7545529801324503
4,0.7549668874172185,15,0.7549668874172185,5,0.7549668874172185
4,0.7553807947019867,15,0.7553807947019867,5,0.7553807947019867
4,0.7557947019867549,15,0.7557947019867549,5,0.7557947019867549
4,0.7562086092715232,15,0.7562086092715232,5,0.7562086092715232
4,0.7566225165562914,15,0.7566225165562914,5,0.7566225165562914
4,0.7570364238410596,15,0.7570364238410596,5,0.7570364238410596
4,0.7574503311258278,15,0.7574503311258278,5,0.7574503311258278
4,0.757864238410596,15,0.757864238410596,5,0.757864238410596
4,0.7582781456953642,15,0.7582781456953642,5,0.7582781456953642
4,0.7586920529801324,15,0.7586920529801324,5,0.7586920529801324
4,0.7591059602649006,15,0.7591059602649006,5,0.7591059602649006
4,0.7595198675496688,15,0.7595198675496688,5,0.7595198675496688
4,0.7599337748344371,15,0.7599337748344371,5,0.7599337748344371
4,0.7603476821192053,15,0.7603476821192053,5,0.7603476821192053
4,0.7607615894039735,15,0.7607615894039735,5,0.7607615894039735
4,0.7611754966887417,15,0.7611754966887417,5,0.7611754966887417
4,0.7615894039735099,15,0.7615894039735099,5,0.7615894039735099
4,0.7620033112582781,15,0.7620033112582781,5,0.7620033112582781
4,0.7624172185430463,15,0.7624172185430463,5,0.7624172185430463
4,0.7628311258278145,15,0.7628311258278145,5,0.7628311258278145
4,0.7632450331125827,15,0.7632450331125827,5,0.7632450331125827
4,0.7636589403973509,15,0.7636589403973509,5,0.7636589403973509
4,0.7640728476821192,15,0.7640728476821192,5,0.7640728476821192
4,0.7644867549668874,15,0.7644867549668874,5,0.7644867549668874
4,0.7649006622516556,15,0.7649006622516556,5,0.7649006622516556
4,0.7653145695364238,15,0.7653145695364238,5,0.7653145695364238
4,0.765728476821192,15,0.765728476821192,5,0.765728476821192
4,0.7661423841059603,15,0.7661423841059603,5,0.7661423841059603
4,0.7665562913907285,15,0.7665562913907285,5,0.7665562913907285
4,0.7669701986754967,15,0.7669701986754967,5,0.7669701986754967
4,0.7673841059602649,15,0.7673841059602649,5,0.7673841059602649
4,0.7677980132450332,15,0.7677980132450332,5,0.7677980132450332
4,0.7682119205298014,15,0.7682119205298014,5,0.7682119205298014
4,0.7686258278145696,15,0.7686258278145696,5,0.7686258278145696
4,0.7690397350993378,15,0.7690397350993378,5,0.7690397350993378
4,0.769453642384106,15,0.769453642384106,5,0.769453642384106
4,0.7698675496688742,15,0.7698675496688742,5,0.7698675496688742
4,0.7702814569536424,15,0.7702814569536424,5,0.7702814569536424
4,0.7706953642384106,15,0.7706953642384106,5,0.7706953642384106
4,0.7711092715231788,15,0.7711092715231788,5,0.7711092715231788
4,0.7715231788079471,15,0.7715231788079471,5,0.7715231788079471
4,0.7719370860927153,15,0.7719370860927153,5,0.7719370860927153
4,0.7723509933774835,15,0.7723509933774835,5,0.7723509933774835
4,0.7727649006622517,15,0.7727649006622517,5,0.7727649006622517
4,0.7731788079470199,15,0.7731788079470199,5,0.7731788079470199
4,0.7735927152317881,15,0.7735927152317881,5,0.7735927152317881
4,0.7740066225165563,15,0.7740066225165563,5,0.7740066225165563
4,0.7744205298013245,15,0.7744205298013245,5,0.7744205298013245
4,0.7748344370860927,15,0.7748344370860927,5,0.7748344370860927
4,0.7752483443708609,15,0.7752483443708609,5,0.7752483443708609
4,0.7756622516556292,15,0.7756622516556292,5,0.7756622516556292
4,0.7760761589403974,15,0.7760761589403974,5,0.7760761589403974
4,0.7764900662251656,15,0.7764900662251656,5,0.7764900662251656
4,0.7769039735099338,15,0.7769039735099338,5,0.7769039735099338
4,0.777317880794702,15,0.777317880794702,5,0.777317880794702
4,0.7777317880794702,15,0.7777317880794702,5,0.7777317880794702
4,0.7781456953642384,15,0.7781456953642384,5,0.7781456953642384
4,0.7785596026490066,15,0.7785596026490066,5,0.7785596026490066
4,0.7789735099337748,15,0.7789735099337748,5,0.7789735099337748
4,0.7793874172185431,15,0.7793874172185431,5,0.7793874172185431
4,0.7798013245033113,15,0.7798013245033113,5,0.7798013245033113
4,0.7802152317880795,15,0.7802152317880795,5,0.7802152317880795
4,0.7806291390728477,15,0.7806291390728477,5,0.7806291390728477
4,0.7810430463576159,15,0.7810430463576159,5,0.7810430463576159
4,0.7814569536423841,15,0.7814569536423841,5,0.7814569536423841
4,0.7818708609271523,15,0.7818708609271523,5,0.7818708609271523
4,0.7822847682119205,15,0.7822847682119205,5,0.7822847682119205
4,0.7826986754966887,15,0.7826986754966887,5,0.7826986754966887
4,0.7831125827814569,15,0.7831125827814569,5,0.7831125827814569
4,0.7835264900662252,15,0.7835264900662252,5,0.7835264900662252
4,0.7839403973509934,15,0.7839403973509934,5,0.7839403973509934
4,0.7843543046357616,15,0.7843543046357616,5,0.7843543046357616
4,0.7847682119205298,15,0.7847682119205298,5,0.7847682119205298
4,0.785182119205298,15,0.785182119205298,5,0.785182119205298
4,0.7855960264900662,15,0.7855960264900662,5,0.7855960264900662
4,0.7860099337748344,15,0.7860099337748344,5,0.7860099337748344
4,0.7864238410596026,16,0.7864238410596026,5,0.7864238410596026
4,0.7868377483443708,16,0.7868377483443708,5,0.7868377483443708
4,0.7872516556291391,16,0.7872516556291391,5,0.7872516556291391
4,0.7876655629139073,16,0.7876655629139073,5,0.7876655629139073
4,0.7880794701986755,16,0.7880794701986755,5,0.7880794701986755
4,0.7884933774834437,16,0.7884933774834437,5,0.7884933774834437
4,0.7889072847682119,16,0.7889072847682119,5,0.7889072847682119
4,0.7893211920529801,16,0.7893211920529801,5,0.7893211920529801
4,0.7897350993377483,16,0.7897350993377483,5,0.7897350993377483
4,0.7901490066225165,16,0.7901490066225165,5,0.7901490066225165
4,0.7905629139072847,16,0.7905629139072847,5,0.7905629139072847
4,0.7909768211920529,16,0.7909768211920529,5,0.7909768211920529
4,0.7913907284768212,16,0.7913907284768212,5,0.7913907284768212
4,0.7918046357615894,16,0.7918046357615894,5,0.7918046357615894
4,0.7922185430463576,16,0.7922185430463576,5,0.7922185430463576
4,0.7926324503311258,16,0.7926324503311258,5,0.7926324503311258
4,0.793046357615894,16,0.793046357615894,5,0.793046357615894
4,0.7934602649006622,16,0.7934602649006622,5,0.7934602649006622
4,0.7938741721854304,16,0.7938741721854304,5,0.7938741721854304
4,0.7942880794701986,16,0.7942880794701986,5,0.7942880794701986
4,0.7947019867549668,16,0.7947019867549668,5,0.7947019867549668
4,0.7951158940397351,16,0.7951158940397351,5,0.7951158940397351
4,0.7955298013245033,16,0.7955298013245033,5,0.7955298013245033
4,0.7959437086092715,16,0.7959437086092715,5,0.7959437086092715
4,0.7963576158940397,16,0.7963576158940397,5,0.7963576158940397
4,0.796771523178808,16,0.796771523178808,5,0.796771523178808
4,0.7971854304635762,16,0.7971854304635762,5,0.7971854304635762
4,0.7975993377483444,16,0.7975993377483444,5,0.7975993377483444
4,0.7980132450331126,16,0.7980132450331126,5,0.7980132450331126
4,0.7984271523178808,16,0.7984271523178808,5,0.7984271523178808
4,0.7988410596026491,16,0.7988410596026491,5,0.7988410596026491
4,0.7992549668874173,16,0.7992549668874173,5,0.7992549668874173
4,0.7996688741721855,16,0.7996688741721855,5,0.7996688741721855
4,0.8000827814569537,16,0.8000827814569537,5,0.8000827814569537
4,0.8004966887417219,16,0.8004966887417219,5,0.8004966887417219
4,0.8009105960264901,16,0.8009105960264901,5,0.8009105960264901
4,0.8013245033112583,16,0.8013245033112583,5,0.8013245033112583
4,0.8017384105960265,16,0.8017384105960265,5,0.8017384105960265
4,0.8021523178807947,16,0.8021523178807947,5,0.8021523178807947
4,0.8025662251655629,16,0.8025662251655629,5,0.8025662251655629
4,0.8029801324503312,16,0.8029801324503312,5,0.8029801324503312
4,0.8033940397350994,16,0.8033940397350994,5,0.8033940397350994
4,0.8038079470198676,16,0.8038079470198676,5,0.8038079470198676
4,0.8042218543046358,16,0.8042218543046358,5,0.8042218543046358
4,0.804635761589404,16,0.804635761589404,5,0.804635761589404
4,0.8050496688741722,16,0.8050496688741722,5,0.8050496688741722
4,0.8054635761589404,16,0.8054635761589404,5,0.8054635761589404
4,0.8058774834437086,16,0.8058774834437086,5,0.8058774834437086
4,0.8062913907284768,16,0.8062913907284768,5,0.8062913907284768
4,0.8067052980132451,16,0.8067052980132451,5,0.8067052980132451
4,0.8071192052980133,16,0.8071192052980133,5,0.8071192052980133
4,0.8075331125827815,16,0.8075331125827815,5,0.8075331125827815
4,0.8079470198675497,16,0.8079470198675497,5,0.8079470198675497
4,0.8083609271523179,16,0.8083609271523179,5,0.8083609271523179
4,0.8087748344370861,16,0.8087748344370861,5,0.8087748344370861
4,0.8091887417218543,16,0.8091887417218543,5,0.8091887417218543
4,0.8096026490066225,16,0.8096026490066225,5,0.8096026490066225
4,0.8100165562913907,16,0.8100165562913907,5,0.8100165562913907
4,0.8104304635761589,16,0.8104304635761589,5,0.8104304635761589
4,0.8108443708609272,16,0.8108443708609272,5,0.8108443708609272
4,0.8112582781456954,16,0.8112582781456954,5,0.8112582781456954
4,0.8116721854304636,16,0.8116721854304636,5,0.8116721854304636
4,0.8120860927152318,16,0.8120860927152318,5,0.8120860927152318
4,0.8125,16,0.8125,5,0.8125
4,0.8129139072847682,16,0.8129139072847682,5,0.8129139072847682
4,0.8133278145695364,16,0.8133278145695364,5,0.8133278145695364
4,0.8137417218543046,16,0.8137417218543046,5,0.8137417218543046
4,0.8141556291390728,16,0.8141556291390728,5,0.8141556291390728
4,0.8145695364238411,16,0.8145695364238411,5,0.8145695364238411
4,0.8149834437086093,16,0.8149834437086093,5,0.8149834437086093
4,0.8153973509933775,16,0.8153973509933775,5,0.8153973509933775
4,0.8158112582781457,16,0.8158112582781457,5,0.8158112582781457
4,0.8162251655629139,16,0.8162251655629139,5,0.8162251655629139
4,0.8166390728476821,16,0.8166390728476821,5,0.8166390728476821
4,0.8170529801324503,16,0.8170529801324503,5,0.8170529801324503
4,0.8174668874172185,16,0.8174668874172185,5,0.8174668874172185
4,0.8178807947019867,16,0.8178807947019867,5,0.8178807947019867
4,0.8182947019867549,16,0.8182947019867549,5,0.8182947019867549
4,0.8187086092715232,16,0.8187086092715232,5,0.8187086092715232
4,0.8191225165562914,16,0.8191225165562914,5,0.8191225165562914
4,0.8195364238410596,16,0.8195364238410596,5,0.8195364238410596
4,0.8199503311258278,16,0.8199503311258278,5,0.8199503311258278
4,0.820364238410596,16,0.820364238410596,5,0.820364238410596
4,0.8207781456953642,16,0.8207781456953642,5,0.8207781456953642
4,0.8211920529801324,16,0.8211920529801324,5,0.8211920529801324
4,0.8216059602649006,16,0.8216059602649006,5,0.8216059602649006
4,0.8220198675496688,16,0.8220198675496688,5,0.8220198675496688
4,0.8224337748344371,16,0.8224337748344371,5,0.8224337748344371
4,0.8228476821192053,16,0.8228476821192053,5,0.8228476821192053
4,0.8232615894039735,16,0.8232615894039735,5,0.8232615894039735
4,0.8236754966887417,16,0.8236754966887417,5,0.8236754966887417
4,0.8240894039735099,16,0.8240894039735099,5,0.8240894039735099
4,0.8245033112582781,16,0.8245033112582781,5,0.8245033112582781
4,0.8249172185430463,16,0.8249172185430463,5,0.8249172185430463
4,0.8253311258278145,16,0.8253311258278145,5,0.8253311258278145
4,0.8257450331125827,16,0.8257450331125827,5,0.8257450331125827
4,0.8261589403973509,16,0.8261589403973509,5,0.8261589403973509
4,0.8265728476821192,16,0.8265728476821192,5,0.8265728476821192
4,0.8269867549668874,16,0.8269867549668874,5,0.8269867549668874
4,0.8274006622516556,16,0.8274006622516556,5,0.8274006622516556
4,0.8278145695364238,16,0.8278145695364238,5,0.8278145695364238
4,0.828228476821192,16,0.828228476821192,5,0.828228476821192
4,0.8286423841059603,16,0.8286423841059603,5,0.8286423841059603
4,0.8290562913907285,16,0.8290562913907285,5,0.8290562913907285
4,0.8294701986754967,16,0.8294701986754967,5,0.8294701986754967
4,0.8298841059602649,16,0.8298841059602649,5,0.8298841059602649
4,0.8302980132450332,16,0.8302980132450332,5,0.8302980132450332
4,0.8307119205298014,16,0.8307119205298014,5,0.8307119205298014
4,0.8311258278145696,16,0.8311258278145696,5,0.8311258278145696
4,0.8315397350993378,16,0.8315397350993378,5,0.8315397350993378
4,0.831953642384106,16,0.831953642384106,5,0.831953642384106
4,0.8323675496688742,16,0.8323675496688742,5,0.8323675496688742
4,0.8327814569536424,16,0.8327814569536424,5,0.8327814569536424
4,0.8331953642384106,16,0.8331953642384106,5,0.8331953642384106
4,0.8336092715231788,16,0.8336092715231788,5,0.8336092715231788
4,0.8340231788079471,16,0.8340231788079471,5,0.8340231788079471
4,0.8344370860927153,16,0.8344370860927153,5,0.8344370860927153
4,0.8348509933774835,16,0.8348509933774835,5,0.8348509933774835
4,0.8352649006622517,17,0.8352649006622517,5,0.8352649006622517
4,0.8356788079470199,17,0.8356788079470199,5,0.8356788079470199
4,0.8360927152317881,17,0.8360927152317881,5,0.8360927152317881
4,0.8365066225165563,17,0.8365066225165563,5,0.8365066225165563
4,0.8369205298013245,17,0.8369205298013245,5,0.8369205298013245
4,0.8373344370860927,17,0.8373344370860927,5,0.8373344370860927
4,0.8377483443708609,17,0.8377483443708609,5,0.8377483443708609
4,0.8381622516556292,17,0.8381622516556292,5,0.8381622516556292
4,0.8385761589403974,17,0.8385761589403974,5,0.8385761589403974
4,0.8389900662251656,17,0.8389900662251656,5,0.8389900662251656
4,0.8394039735099338,17,0.8394039735099338,5,0.8394039735099338
4,0.839817880794702,17,0.839817880794702,5,0.839817880794702
4,0.8402317880794702,17,0.8402317880794702,5,0.8402317880794702
4,0.8406456953642384,17,0.8406456953642384,5,0.8406456953642384
4,0.8410596026490066,17,0.8410596026490066,5,0.8410596026490066
4,0.8414735099337748,17,0.8414735099337748,5,0.8414735099337748
4,0.8418874172185431,17,0.8418874172185431,5,0.8418874172185431
4,0.8423013245033113,17,0.8423013245033113,5,0.8423013245033113
4,0.8427152317880795,17,0.8427152317880795,5,0.8427152317880795
4,0.8431291390728477,17,0.8431291390728477,5,0.8431291390728477
4,0.8435430463576159,17,0.8435430463576159,5,0.8435430463576159
4,0.8439569536423841,17,0.8439569536423841,5,0.8439569536423841
4,0.8443708609271523,17,0.8443708609271523,5,0.8443708609271523
4,0.8447847682119205,17,0.8447847682119205,5,0.8447847682119205
4,0.8451986754966887,17,0.8451986754966887,5,0.8451986754966887
4,0.8456125827814569,17,0.8456125827814569,5,0.8456125827814569
4,0.8460264900662252,17,0.8460264900662252,5,0.8460264900662252
4,0.8464403973509934,17,0.8464403973509934,5,0.8464403973509934
4,0.8468543046357616,17,0.8468543046357616,5,0.8468543046357616
4,0.8472682119205298,17,0.8472682119205298,5,0.8472682119205298
4,0.847682119205298,17,0.847682119205298,5,0.847682119205298
4,0.8480960264900662,17,0.8480960264900662,5,0.8480960264900662
4,0.8485099337748344,17,0.8485099337748344,5,0.8485099337748344
4,0.8489238410596026,17,0.8489238410596026,5,0.8489238410596026
4,0.8493377483443708,17,0.8493377483443708,5,0.8493377483443708
4,0.8497516556291391,17,0.8497516556291391,5,0.8497516556291391
4,0.8501655629139073,17,0.8501655629139073,5,0.8501655629139073
4,0.8505794701986755,17,0.8505794701986755,5,0.8505794701986755
4,0.8509933774834437,17,0.8509933774834437,5,0.8509933774834437
4,0.8514072847682119,17,0.8514072847682119,5,0.8514072847682119
4,0.8518211920529801,17,0.8518211920529801,5,0.8518211920529801
4,0.8522350993377483,17,0.8522350993377483,5,0.8522350993377483
4,0.8526490066225165,17,0.8526490066225165,5,0.8526490066225165
4,0.8530629139072847,17,0.8530629139072847,5,0.8530629139072847
4,0.8534768211920529,17,0.8534768211920529,5,0.8534768211920529
4,0.8538907284768212,17,0.8538907284768212,5,0.8538907284768212
4,0.8543046357615894,17,0.8543046357615894,5,0.8543046357615894
4,0.8547185430463576,17,0.8547185430463576,5,0.8547185430463576
4,0.8551324503311258,17,0.8551324503311258,5,0.8551324503311258
4,0.855546357615894,17,0.855546357615894,5,0.855546357615894
4,0.8559602649006622,17,0.8559602649006622,5,0.8559602649006622
4,0.8563741721854304,17,0.8563741721854304,5,0.8563741721854304
4,0.8567880794701986,17,0.8567880794701986,5,0.8567880794701986
4,0.8572019867549668,17,0.8572019867549668,5,0.8572019867549668
4,0.8576158940397351,17,0.8576158940397351,5,0.8576158940397351
4,0.8580298013245033,17,0.8580298013245033,5,0.8580298013245033
4,0.8584437086092715,17,0.8584437086092715,5,0.8584437086092715
4,0.8588576158940397,17,0.8588576158940397,5,0.8588576158940397
4,0.859271523178808,17,0.859271523178808,5,0.859271523178808
4,0.8596854304635762,17,0.8596854304635762,5,0.8596854304635762
4,0.8600993377483444,17,0.8600993377483444,5,0.8600993377483444
4,0.8605132450331126,17,0.8605132450331126,5,0.8605132450331126
4,0.8609271523178808,17,0.8609271523178808,5,0.8609271523178808
4,0.8613410596026491,17,0.8613410596026491,5,0.8613410596026491
4,0.8617549668874173,17,0.8617549668874173,5,0.8617549668874173
4,0.8621688741721855,17,0.8621688741721855,5,0.8621688741721855
4,0.8625827814569537,17,0.8625827814569537,5,0.8625827814569537
4,0.8629966887417219,17,0.8629966887417219,5,0.8629966887417219
4,0.8634105960264901,17,0.8634105960264901,5,0.8634105960264901
4,0.8638245033112583,17,0.8638245033112583,5,0.8638245033112583
4,0.8642384105960265,17,0.8642384105960265,5,0.8642384105960265
4,0.8646523178807947,17,0.8646523178807947,5,0.8646523178807947
4,0.8650662251655629,17,0.8650662251655629,5,0.8650662251655629
4,0.8654801324503312,17,0.8654801324503312,5,0.8654801324503312
4,0.8658940397350994,17,0.8658940397350994,5,0.8658940397350994
4,0.8663079470198676,17,0.8663079470198676,5,0.8663079470198676
4,0.8667218543046358,17,0.8667218543046358,5,0.8667218543046358
4,0.867135761589404,17,0.867135761589404,5,0.867135761589404
4,0.8675496688741722,17,0.8675496688741722,5,0.8675496688741722
4,0.8679635761589404,17,0.8679635761589404,5,0.8679635761589404
4,0.8683774834437086,17,0.8683774834437086,5,0.8683774834437086
4,0.8687913907284768,17,0.8687913907284768,5,0.8687913907284768
4,0.8692052980132451,17,0.8692052980132451,5,0.8692052980132451
4,0.8696192052980133,17,0.8696192052980133,5,0.8696192052980133
4,0.8700331125827815,17,0.8700331125827815,5,0.8700331125827815
4,0.8704470198675497,17,0.8704470198675497,5,0.8704470198675497
4,0.8708609271523179,17,0.8708609271523179,5,0.8708609271523179
4,0.8712748344370861,17,0.8712748344370861,5,0.8712748344370861
4,0.8716887417218543,17,0.8716887417218543,5,0.8716887417218543
4,0.8721026490066225,17,0.8721026490066225,5,0.8721026490066225
4,0.8725165562913907,17,0.8725165562913907,5,0.8725165562913907
4,0.8729304635761589,17,0.8729304635761589,5,0.8729304635761589
4,0.8733443708609272,17,0.8733443708609272,5,0.8733443708609272
4,0.8737582781456954,17,0.8737582781456954,5,0.8737582781456954
4,0.8741721854304636,18,0.8741721854304636,5,0.8741721854304636
4,0.8745860927152318,18,0.8745860927152318,5,0.8745860927152318
4,0.875,18,0.875,5,0.875
4,0.8754139072847682,18,0.8754139072847682,5,0.8754139072847682
4,0.8758278145695364,18,0.8758278145695364,5,0.8758278145695364
4,0.8762417218543046,18,0.8762417218543046,5,0.8762417218543046
4,0.8766556291390728,18,0.8766556291390728,5,0.8766556291390728
4,0.8770695364238411,18,0.8770695364238411,5,0.8770695364238411
4,0.8774834437086093,18,0.8774834437086093,5,0.8774834437086093
4,0.8778973509933775,18,0.8778973509933775,5,0.8778973509933775
4,0.8783112582781457,18,0.8783112582781457,5,0.8783112582781457
4,0.8787251655629139,18,0.8787251655629139,5,0.8787251655629139
4,0.8791390728476821,18,0.8791390728476821,5,0.8791390728476821
4,0.8795529801324503,18,0.8795529801324503,5,0.8795529801324503
4,0.8799668874172185,18,0.8799668874172185,5,0.8799668874172185
4,0.8803807947019867,18,0.8803807947019867,5,0.8803807947019867
4,0.8807947019867549,18,0.8807947019867549,5,0.8807947019867549
4,0.8812086092715232,18,0.8812086092715232,5,0.8812086092715232
4,0.8816225165562914,18,0.8816225165562914,5,0.8816225165562914
4,0.8820364238410596,18,0.8820364238410596,5,0.8820364238410596
4,0.8824503311258278,18,0.8824503311258278,5,0.8824503311258278
4,0.882864238410596,18,0.882864238410596,5,0.882864238410596
4,0.8832781456953642,18,0.8832781456953642,5,0.8832781456953642
4,0.8836920529801324,18,0.8836920529801324,5,0.8836920529801324
4,0.8841059602649006,18,0.8841059602649006,5,0.8841059602649006
4,0.8845198675496688,18,0.8845198675496688,5,0.8845198675496688
4,0.8849337748344371,18,0.8849337748344371,5,0.8849337748344371
4,0.8853476821192053,18,0.8853476821192053,5,0.8853476821192053
4,0.8857615894039735,18,0.8857615894039735,5,0.8857615894039735
4,0.8861754966887417,18,0.8861754966887417,5,0.8861754966887417
4,0.8865894039735099,18,0.8865894039735099,5,0.8865894039735099
4,0.8870033112582781,18,0.8870033112582781,5,0.8870033112582781
4,0.8874172185430463,18,0.8874172185430463,5,0.8874172185430463
4,0.8878311258278145,18,0.8878311258278145,5,0.8878311258278145
4,0.8882450331125827,18,0.8882450331125827,5,0.8882450331125827
4,0.8886589403973509,18,0.8886589403973509,5,0.8886589403973509
4,0.8890728476821192,18,0.8890728476821192,5,0.8890728476821192
4,0.8894867549668874,18,0.8894867549668874,5,0.8894867549668874
4,0.8899006622516556,18,0.8899006622516556,5,0.8899006622516556
4,0.8903145695364238,18,0.8903145695364238,5,0.8903145695364238
4,0.890728476821192,18,0.890728476821192,5,0.890728476821192
4,0.8911423841059603,18,0.8911423841059603,5,0.8911423841059603
4,0.8915562913907285,18,0.8915562913907285,5,0.8915562913907285
4,0.8919701986754967,18,0.8919701986754967,5,0.8919701986754967
4,0.8923841059602649,18,0.8923841059602649,5,0.8923841059602649
4,0.8927980132450332,18,0.8927980132450332,5,0.8927980132450332
4,0.8932119205298014,18,0.8932119205298014,5,0.8932119205298014
4,0.8936258278145696,18,0.8936258278145696,5,0.8936258278145696
4,0.8940397350993378,18,0.8940397350993378,5,0.8940397350993378
4,0.894453642384106,18,0.894453642384106,5,0.894453642384106
4,0.8948675496688742,18,0.8948675496688742,5,0.8948675496688742
4,0.8952814569536424,18,0.8952814569536424,5,0.8952814569536424
4,0.8956953642384106,18,0.8956953642384106,5,0.8956953642384106
4,0.8961092715231788,18,0.8961092715231788,5,0.8961092715231788
4,0.8965231788079471,18,0.8965231788079471,5,0.8965231788079471
4,0.8969370860927153,18,0.8969370860927153,5,0.8969370860927153
4,0.8973509933774835,18,0.8973509933774835,5,0.8973509933774835
4,0.8977649006622517,18,0.8977649006622517,5,0.8977649006622517
4,0.8981788079470199,18,0.8981788079470199,5,0.8981788079470199
4,0.8985927152317881,18,0.8985927152317881,5,0.8985927152317881
4,0.8990066225165563,18,0.8990066225165563,5,0.8990066225165563
4,0.8994205298013245,18,0.8994205298013245,5,0.8994205298013245
4,0.8998344370860927,18,0.8998344370860927,5,0.8998344370860927
4,0.9002483443708609,18,0.9002483443708609,5,0.9002483443708609
4,0.9006622516556292,18,0.9006622516556292,5,0.9006622516556292
4,0.9010761589403974,18,0.9010761589403974,5,0.9010761589403974
4,0.9014900662251656,18,0.9014900662251656,5,0.9014900662251656
4,0.9019039735099338,18,0.9019039735099338,5,0.9019039735099338
4,0.902317880794702,18,0.902317880794702,5,0.902317880794702
4,0.9027317880794702,18,0.9027317880794702,5,0.9027317880794702
4,0.9031456953642384,18,0.9031456953642384,5,0.9031456953642384
4,0.9035596026490066,18,0.9035596026490066,5,0.9035596026490066
4,0.9039735099337748,18,0.9039735099337748,5,0.9039735099337748
4,0.9043874172185431,18,0.9043874172185431,5,0.9043874172185431
4,0.9048013245033113,18,0.9048013245033113,5,0.9048013245033113
4,0.9052152317880795,18,0.9052152317880795,5,0.9052152317880795
4,0.9056291390728477,18,0.9056291390728477,5,0.9056291390728477
4,0.9060430463576159,18,0.9060430463576159,5,0.9060430463576159
4,0.9064569536423841,18,0.9064569536423841,5,0.9064569536423841
4,0.9068708609271523,18,0.9068708609271523,5,0.9068708609271523
4,0.9072847682119205,18,0.9072847682119205,5,0.9072847682119205
4,0.9076986754966887,18,0.9076986754966887,5,0.9076986754966887
4,0.9081125827814569,18,0.9081125827814569,5,0.9081125827814569
4,0.9085264900662252,18,0.9085264900662252,6,0.9085264900662252
4,0.9089403973509934,19,0.9089403973509934,6,0.9089403973509934
4,0.9093543046357616,19,0.9093543046357616,6,0.9093543046357616
4,0.9097682119205298,19,0.9097682119205298,6,0.9097682119205298
4,0.910182119205298,19,0.910182119205298,6,0.910182119205298
4,0.9105960264900662,19,0.9105960264900662,6,0.9105960264900662
4,0.9110099337748344,19,0.9110099337748344,6,0.9110099337748344
4,0.9114238410596026,19,0.9114238410596026,6,0.9114238410596026
4,0.9118377483443708,19,0.9118377483443708,6,0.9118377483443708
4,0.9122516556291391,19,0.9122516556291391,6,0.9122516556291391
4,0.9126655629139073,19,0.9126655629139073,6,0.9126655629139073
4,0.9130794701986755,19,0.9130794701986755,6,0.9130794701986755
4,0.9134933774834437,19,0.9134933774834437,6,0.9134933774834437
4,0.9139072847682119,19,0.9139072847682119,6,0.9139072847682119
4,0.9143211920529801,19,0.9143211920529801,6,0.9143211920529801
4,0.9147350993377483,19,0.9147350993377483,6,0.9147350993377483
4,0.9151490066225165,19,0.9151490066225165,6,0.9151490066225165
4,0.9155629139072847,19,0.9155629139072847,6,0.9155629139072847
4,0.9159768211920529,19,0.9159768211920529,6,0.9159768211920529
4,0.9163907284768212,19,0.9163907284768212,6,0.9163907284768212
4,0.9168046357615894,19,0.9168046357615894,6,0.9168046357615894
4,0.9172185430463576,19,0.9172185430463576,6,0.9172185430463576
4,0.9176324503311258,19,0.9176324503311258,6,0.9176324503311258
4,0.918046357615894,19,0.918046357615894,6,0.918046357615894
4,0.9184602649006622,19,0.9184602649006622,6,0.9184602649006622
4,0.9188741721854304,19,0.9188741721854304,6,0.9188741721854304
4,0.9192880794701986,19,0.9192880794701986,6,0.9192880794701986
4,0.9197019867549668,19,0.9197019867549668,6,0.9197019867549668
4,0.9201158940397351,19,0.9201158940397351,6,0.9201158940397351
4,0.9205298013245033,19,0.9205298013245033,6,0.9205298013245033
4,0.9209437086092715,19,0.9209437086092715,6,0.9209437086092715
4,0.9213576158940397,19,0.9213576158940397,6,0.9213576158940397
4,0.921771523178808,19,0.921771523178808,6,0.921771523178808
4,0.9221854304635762,19,0.9221854304635762,6,0.9221854304635762
4,0.9225993377483444,19,0.9225993377483444,6,0.9225993377483444
4,0.9230132450331126,19,0.9230132450331126,6,0.9230132450331126
4,0.9234271523178808,19,0.9234271523178808,6,0.9234271523178808
4,0.9238410596026491,19,0.9238410596026491,6,0.9238410596026491
4,0.9242549668874173,19,0.9242549668874173,6,0.9242549668874173
4,0.9246688741721855,19,0.9246688741721855,6,0.9246688741721855
4,0.9250827814569537,19,0.9250827814569537,6,0.9250827814569537
4,0.9254966887417219,19,0.9254966887417219,6,0.9254966887417219
4,0.9259105960264901,19,0.9259105960264901,6,0.9259105960264901
4,0.9263245033112583,19,0.9263245033112583,6,0.9263245033112583
4,0.9267384105960265,19,0.9267384105960265,6,0.9267384105960265
4,0.9271523178807947,19,0.9271523178807947,6,0.9271523178807947
4,0.9275662251655629,19,0.9275662251655629,6,0.9275662251655629
4,0.9279801324503312,19,0.9279801324503312,6,0.9279801324503312
4,0.9283940397350994,19,0.9283940397350994,6,0.9283940397350994
4,0.9288079470198676,19,0.9288079470198676,6,0.9288079470198676
4,0.9292218543046358,19,0.9292218543046358,6,0.9292218543046358
4,0.929635761589404,19,0.929635761589404,6,0.929635761589404
4,0.9300496688741722,19,0.9300496688741722,6,0.9300496688741722
4,0.9304635761589404,19,0.9304635761589404,6,0.9304635761589404
4,0.9308774834437086,19,0.9308774834437086,6,0.9308774834437086
4,0.9312913907284768,19,0.9312913907284768,6,0.9312913907284768
4,0.9317052980132451,19,0.9317052980132451,6,0.9317052980132451
4,0.9321192052980133,19,0.9321192052980133,6,0.9321192052980133
4,0.9325331125827815,19,0.9325331125827815,6,0.9325331125827815
4,0.9329470198675497,19,0.9329470198675497,6,0.9329470198675497
4,0.9333609271523179,19,0.9333609271523179,6,0.9333609271523179
4,0.9337748344370861,19,0.9337748344370861,6,0.9337748344370861
4,0.9341887417218543,19,0.9341887417218543,6,0.9341887417218543
4,0.9346026490066225,19,0.9346026490066225,6,0.9346026490066225
4,0.9350165562913907,19,0.9350165562913907,6,0.9350165562913907
4,0.9354304635761589,19,0.9354304635761589,6,0.9354304635761589
4,0.9358443708609272,19,0.9358443708609272,6,0.9358443708609272
4,0.9362582781456954,20,0.9362582781456954,6,0.9362582781456954
4,0.9366721854304636,20,0.9366721854304636,6,0.9366721854304636
4,0.9370860927152318,20,0.9370860927152318,6,0.9370860927152318
4,0.9375,20,0.9375,6,0.9375
4,0.9379139072847682,20,0.9379139072847682,6,0.9379139072847682
4,0.9383278145695364,20,0.9383278145695364,6,0.9383278145695364
4,0.9387417218543046,20,0.9387417218543046,6,0.9387417218543046
4,0.9391556291390728,20,0.9391556291390728,6,0.9391556291390728
4,0.9395695364238411,20,0.9395695364238411,6,0.9395695364238411
4,0.9399834437086093,20,0.9399834437086093,6,0.9399834437086093
4,0.9403973509933775,20,0.9403973509933775,6,0.9403973509933775
4,0.9408112582781457,20,0.9408112582781457,6,0.9408112582781457
4,0.9412251655629139,20,0.9412251655629139,6,0.9412251655629139
4,0.9416390728476821,20,0.9416390728476821,6,0.9416390728476821
4,0.9420529801324503,20,0.9420529801324503,6,0.9420529801324503
4,0.9424668874172185,20,0.9424668874172185,6,0.9424668874172185
4,0.9428807947019867,20,0.9428807947019867,6,0.9428807947019867
4,0.9432947019867549,20,0.9432947019867549,6,0.9432947019867549
4,0.9437086092715232,20,0.9437086092715232,6,0.9437086092715232
4,0.9441225165562914,20,0.9441225165562914,6,0.9441225165562914
4,0.9445364238410596,20,0.9445364238410596,6,0.9445364238410596
4,0.9449503311258278,20,0.9449503311258278,6,0.9449503311258278
4,0.945364238410596,20,0.945364238410596,6,0.945364238410596
4,0.9457781456953642,20,0.9457781456953642,6,0.9457781456953642
4,0.9461920529801324,20,0.9461920529801324,6,0.9461920529801324
4,0.9466059602649006,20,0.9466059602649006,6,0.9466059602649006
4,0.9470198675496688,20,0.9470198675496688,6,0.9470198675496688
4,0.9474337748344371,20,0.9474337748344371,6,0.9474337748344371
4,0.9478476821192053,20,0.9478476821192053,6,0.9478476821192053
4,0.9482615894039735,20,0.9482615894039735,6,0.9482615894039735
4,0.9486754966887417,20,0.9486754966887417,6,0.9486754966887417
4,0.9490894039735099,20,0.9490894039735099,6,0.9490894039735099
4,0.9495033112582781,20,0.9495033112582781,6,0.9495033112582781
4,0.9499172185430463,20,0.9499172185430463,6,0.9499172185430463
4,0.9503311258278145,20,0.9503311258278145,6,0.9503311258278145
4,0.9507450331125827,20,0.9507450331125827,6,0.9507450331125827
4,0.9511589403973509,20,0.9511589403973509,6,0.9511589403973509
4,0.9515728476821192,20,0.9515728476821192,6,0.9515728476821192
4,0.9519867549668874,20,0.9519867549668874,6,0.9519867549668874
4,0.9524006622516556,20,0.9524006622516556,6,0.9524006622516556
4,0.9528145695364238,20,0.9528145695364238,6,0.9528145695364238
4,0.953228476821192,21,0.953228476821192,6,0.953228476821192
4,0.9536423841059603,21,0.9536423841059603,6,0.9536423841059603
4,0.9540562913907285,21,0.9540562913907285,6,0.9540562913907285
4,0.9544701986754967,21,0.9544701986754967,6,0.9544701986754967
4,0.9548841059602649,21,0.9548841059602649,6,0.9548841059602649
4,0.9552980132450332,21,0.9552980132450332,6,0.9552980132450332
4,0.9557119205298014,21,0.9557119205298014,6,0.9557119205298014
4,0.9561258278145696,21,0.9561258278145696,6,0.9561258278145696
4,0.9565397350993378,21,0.9565397350993378,6,0.9565397350993378
4,0.956953642384106,21,0.956953642384106,6,0.956953642384106
4,0.9573675496688742,21,0.9573675496688742,6,0.9573675496688742
4,0.9577814569536424,21,0.9577814569536424,6,0.9577814569536424
4,0.9581953642384106,21,0.9581953642384106,6,0.9581953642384106
4,0.9586092715231788,21,0.9586092715231788,6,0.9586092715231788
4,0.9590231788079471,21,0.9590231788079471,6,0.9590231788079471
4,0.9594370860927153,21,0.9594370860927153,6,0.9594370860927153
4,0.9598509933774835,21,0.9598509933774835,6,0.9598509933774835
4,0.9602649006622517,21,0.9602649006622517,6,0.9602649006622517
4,0.9606788079470199,21,0.9606788079470199,6,0.9606788079470199
4,0.9610927152317881,21,0.9610927152317881,6,0.9610927152317881
4,0.9615066225165563,21,0.9615066225165563,6,0.9615066225165563
4,0.9619205298013245,21,0.9619205298013245,6,0.9619205298013245
4,0.9623344370860927,21,0.9623344370860927,6,0.9623344370860927
4,0.9627483443708609,21,0.9627483443708609,6,0.9627483443708609
4,0.9631622516556292,21,0.9631622516556292,6,0.9631622516556292
4,0.9635761589403974,21,0.9635761589403974,6,0.9635761589403974
4,0.9639900662251656,21,0.9639900662251656,6,0.9639900662251656
4,0.9644039735099338,21,0.9644039735099338,6,0.9644039735099338
4,0.964817880794702,21,0.964817880794702,6,0.964817880794702
4,0.9652317880794702,22,0.9652317880794702,6,0.9652317880794702
4,0.9656456953642384,22,0.9656456953642384,6,0.9656456953642384
4,0.9660596026490066,22,0.9660596026490066,6,0.9660596026490066
4,0.9664735099337748,22,0.9664735099337748,6,0.9664735099337748
4,0.9668874172185431,22,0.9668874172185431,6,0.9668874172185431
4,0.9673013245033113,22,0.9673013245033113,6,0.9673013245033113
4,0.9677152317880795,22,0.9677152317880795,6,0.9677152317880795
4,0.9681291390728477,22,0.9681291390728477,6,0.9681291390728477
4,0.9685430463576159,22,0.9685430463576159,6,0.9685430463576159
4,0.9689569536423841,22,0.9689569536423841,6,0.9689569536423841
4,0.9693708609271523,22,0.9693708609271523,6,0.9693708609271523
4,0.9697847682119205,22,0.9697847682119205,6,0.9697847682119205
4,0.9701986754966887,22,0.9701986754966887,6,0.9701986754966887
4,0.9706125827814569,22,0.9706125827814569,6,0.9706125827814569
4,0.9710264900662252,22,0.9710264900662252,6,0.9710264900662252
4,0.9714403973509934,22,0.9714403973509934,6,0.9714403973509934
4,0.9718543046357616,22,0.9718543046357616,6,0.9718543046357616
4,0.9722682119205298,22,0.9722682119205298,6,0.9722682119205298
4,0.972682119205298,22,0.972682119205298,6,0.972682119205298
4,0.9730960264900662,22,0.9730960264900662,6,0.9730960264900662
4,0.9735099337748344,22,0.9735099337748344,6,0.9735099337748344
4,0.9739238410596026,22,0.9739238410596026,6,0.9739238410596026
4,0.9743377483443708,22,0.9743377483443708,6,0.9743377483443708
4,0.9747516556291391,22,0.9747516556291391,6,0.9747516556291391
4,0.9751655629139073,22,0.9751655629139073,6,0.9751655629139073
4,0.9755794701986755,22,0.9755794701986755,6,0.9755794701986755
4,0.9759933774834437,22,0.9759933774834437,6,0.9759933774834437
4,0.9764072847682119,22,0.9764072847682119,6,0.9764072847682119
4,0.9768211920529801,23,0.9768211920529801,6,0.9768211920529801
4,0.9772350993377483,23,0.9772350993377483,6,0.9772350993377483
4,0.9776490066225165,23,0.9776490066225165,6,0.9776490066225165
4,0.9780629139072847,23,0.9780629139072847,6,0.9780629139072847
4,0.9784768211920529,23,0.9784768211920529,6,0.9784768211920529
4,0.9788907284768212,23,0.9788907284768212,6,0.9788907284768212
4,0.9793046357615894,23,0.9793046357615894,6,0.9793046357615894
5,0.9797185430463576,23,0.9797185430463576,6,0.9797185430463576
5,0.9801324503311258,23,0.9801324503311258,6,0.9801324503311258
5,0.980546357615894,23,0.980546357615894,6,0.980546357615894
5,0.9809602649006622,23,0.9809602649006622,6,0.9809602649006622
5,0.9813741721854304,23,0.9813741721854304,6,0.9813741721854304
5,0.9817880794701986,23,0.9817880794701986,6,0.9817880794701986
5,0.9822019867549668,24,0.9822019867549668,6,0.9822019867549668
5,0.9826158940397351,24,0.9826158940397351,6,0.9826158940397351
5,0.9830298013245033,24,0.9830298013245033,6,0.9830298013245033
5,0.9834437086092715,24,0.9834437086092715,6,0.9834437086092715
5,0.9838576158940397,24,0.9838576158940397,6,0.9838576158940397
5,0.984271523178808,24,0.984271523178808,6,0.984271523178808
5,0.9846854304635762,24,0.9846854304635762,6,0.9846854304635762
5,0.9850993377483444,24,0.9850993377483444,6,0.9850993377483444
5,0.9855132450331126,24,0.9855132450331126,6,0.9855132450331126
5,0.9859271523178808,24,0.9859271523178808,6,0.9859271523178808
5,0.9863410596026491,24,0.9863410596026491,6,0.9863410596026491
5,0.9867549668874173,24,0.9867549668874173,6,0.9867549668874173
5,0.9871688741721855,24,0.9871688741721855,6,0.9871688741721855
5,0.9875827814569537,25,0.9875827814569537,6,0.9875827814569537
5,0.9879966887417219,25,0.9879966887417219,6,0.9879966887417219
5,0.9884105960264901,25,0.9884105960264901,6,0.9884105960264901
5,0.9888245033112583,25,0.9888245033112583,6,0.9888245033112583
5,0.9892384105960265,25,0.9892384105960265,6,0.9892384105960265
5,0.9896523178807947,25,0.9896523178807947,6,0.9896523178807947
5,0.9900662251655629,25,0.9900662251655629,6,0.9900662251655629
5,0.9904801324503312,25,0.9904801324503312,6,0.9904801324503312
5,0.9908940397350994,25,0.9908940397350994,6,0.9908940397350994
5,0.9913079470198676,26,0.9913079470198676,6,0.9913079470198676
5,0.9917218543046358,26,0.9917218543046358,7,0.9917218543046358
5,0.992135761589404,26,0.992135761589404,7,0.992135761589404
5,0.9925496688741722,26,0.9925496688741722,7,0.9925496688741722
5,0.9929635761589404,27,0.9929635761589404,7,0.9929635761589404
5,0.9933774834437086,27,0.9933774834437086,7,0.9933774834437086
5,0.9937913907284768,27,0.9937913907284768,7,0.9937913907284768
5,0.9942052980132451,27,0.9942052980132451,7,0.9942052980132451
5,0.9946192052980133,27,0.9946192052980133,7,0.9946192052980133
5,0.9950331125827815,27,0.9950331125827815,7,0.9950331125827815
5,0.9954470198675497,27,0.9954470198675497,7,0.9954470198675497
5,0.9958609271523179,27,0.9958609271523179,7,0.9958609271523179
5,0.9962748344370861,28,0.9962748344370861,7,0.9962748344370861
5,0.9966887417218543,28,0.9966887417218543,7,0.9966887417218543
5,0.9971026490066225,28,0.9971026490066225,7,0.9971026490066225
5,0.9975165562913907,28,0.9975165562913907,7,0.9975165562913907
5,0.9979304635761589,28,0.9979304635761589,7,0.9979304635761589
5,0.9983443708609272,28,0.9983443708609272,7,0.9983443708609272
5,0.9987582781456954,28,0.9987582781456954,7,0.9987582781456954
5,0.9991721854304636,29,0.9991721854304636,7,0.9991721854304636
6,0.9995860927152318,32,0.9995860927152318,8,0.9995860927152318
6,1.0,33,1.0,8,1.0

